Accuracy in the Measurement of Power Balance in Bicycle Power Meters

Bicycle Power Meters have become ubiquitous as training aids in recent years. Many power meters purport to measure Left-Right Pedal Balance, which is a measure of the extent to which power generated by the application of torque to the left and right pedal differ. This metric has both practical and clinical significance. Most Bicycle Power Meters measure only the Average Angular Velocity (AAV) of the pedal throughout a given pedal stroke -- only a small number of power meters compute power using Instantaneous Angular Velocity (IAV). The paper highlights that power balance figures reported by devices employing these two methods have different physical meanings, and that AAV-based power balance figures will tend to be inaccurate when phase imbalance exists within a pedal stroke. Simulations were performed on a number of realistic indoor and outdoor riding scenarios. This results of this paper indicate that errors in Power Balance of up to 10% could occur under certain conditions.

==> workings/output.csv <==
Time,Voltage,Current
8.999328000000000429e+02,1.940711999999999904e+01,1.035899000000000036e+01
8.999428000000000338e+02,1.698355000000000103e+01,1.035638999999999932e+01
8.999528000000000247e+02,1.478149999999999942e+01,1.034229999999999983e+01
8.999628000000000156e+02,1.286560000000000059e+01,1.031808000000000014e+01
8.999728000000000065e+02,1.129115000000000002e+01,1.028539999999999921e+01
8.999827999999999975e+02,1.010246000000000066e+01,1.024613000000000085e+01
8.999927999999999884e+02,9.331682999999999950e+00,1.020233999999999952e+01
9.000027999999999793e+02,8.997908000000000683e+00,1.015619000000000050e+01
9.000127999999999702e+02,9.106621999999999773e+00,1.010989999999999966e+01
9.000227999999999611e+02,9.649596000000000728e+00,1.006564999999999976e+01
9.000327999999999520e+02,1.060515000000000008e+01,1.002552000000000021e+01
9.000428000000000566e+02,1.193881999999999977e+01,9.991457000000000477e+00
9.000528000000000475e+02,1.360434000000000054e+01,9.965161000000000158e+00
9.000628000000000384e+02,1.554504999999999981e+01,9.948076999999999614e+00
9.000728000000000293e+02,1.769550999999999874e+01,9.941328000000000387e+00
9.000828000000000202e+02,1.998344000000000165e+01,9.945686000000000249e+00
9.000928000000000111e+02,2.233180000000000121e+01,9.961543000000000703e+00
9.001028000000000020e+02,2.466107999999999834e+01,9.988898999999999972e+00
9.001127999999999929e+02,2.689158000000000115e+01,1.002735999999999983e+01
9.001227999999999838e+02,2.894576999999999956e+01,1.007612999999999914e+01
9.001327999999999747e+02,3.075055000000000049e+01,1.013406999999999947e+01
9.001427999999999656e+02,3.223944000000000187e+01,1.019969000000000037e+01
9.001527999999999565e+02,3.335450000000000159e+01,1.027120000000000033e+01
9.001627999999999474e+02,3.404811999999999728e+01,1.034656000000000020e+01
9.001728000000000520e+02,3.428443999999999647e+01,1.042356999999999978e+01
9.001828000000000429e+02,3.404046000000000305e+01,1.049985999999999997e+01
9.001928000000000338e+02,3.330682999999999794e+01,1.057302999999999926e+01
9.002028000000000247e+02,3.208820999999999657e+01,1.064067999999999969e+01
9.002128000000000156e+02,3.040324000000000026e+01,1.070049999999999990e+01
9.002228000000000065e+02,2.828414000000000073e+01,1.075032000000000032e+01
9.002327999999999975e+02,2.577590999999999966e+01,1.078816999999999915e+01
9.002427999999999884e+02,2.293516999999999939e+01,1.081236999999999959e+01
9.002527999999999793e+02,1.982866999999999891e+01,1.082154000000000060e+01
9.002627999999999702e+02,1.653150000000000119e+01,1.081470000000000020e+01
9.002727999999999611e+02,1.312510999999999939e+01,1.079124000000000017e+01
9.002827999999999520e+02,9.695036999999999239e+00,1.075097000000000058e+01
9.002928000000000566e+02,6.328640000000000043e+00,1.069415000000000049e+01
9.003028000000000475e+02,3.112684999999999924e+00,1.062146000000000079e+01
9.003128000000000384e+02,1.309748000000000023e-01,1.053400000000000070e+01
9.003228000000000293e+02,-2.537959999999999994e+00,1.043327000000000027e+01
9.003328000000000202e+02,-4.823000000000000398e+00,1.032110999999999912e+01
9.003428000000000111e+02,-6.662460000000000271e+00,1.019969000000000037e+01
9.003528000000000020e+02,-8.005729999999999791e+00,1.007144000000000084e+01
9.003627999999999929e+02,-8.814750000000000085e+00,9.938995000000000246e+00
9.003727999999999838e+02,-9.065020000000000522e+00,9.805101999999999762e+00
9.003827999999999747e+02,-8.746349999999999625e+00,9.672582999999999487e+00
9.003927999999999656e+02,-7.863139999999999574e+00,9.544247000000000369e+00
9.004027999999999565e+02,-6.434300000000000352e+00,9.422819999999999752e+00
9.004127999999999474e+02,-4.492750000000000021e+00,9.310873000000000843e+00
9.004228000000000520e+02,-2.084560000000000191e+00,9.210758000000000223e+00
9.004328000000000429e+02,7.323058000000000067e-01,9.124548000000000769e+00
9.004428000000000338e+02,3.889498999999999818e+00,9.053981000000000279e+00
9.004528000000000247e+02,7.310176000000000229e+00,9.000419000000000835e+00
9.004628000000000156e+02,1.091103999999999985e+01,8.964814000000000505e+00
9.004728000000000065e+02,1.460460999999999920e+01,8.947684000000000637e+00
9.004827999999999975e+02,1.830153999999999925e+01,8.949099999999999611e+00
9.004927999999999884e+02,2.191306000000000154e+01,8.968693000000000026e+00
9.005027999999999793e+02,2.535334999999999894e+01,9.005660000000000664e+00
9.005127999999999702e+02,2.854182000000000130e+01,9.058792000000000399e+00
9.005227999999999611e+02,3.140524999999999878e+01,9.126507000000000147e+00
9.005327999999999520e+02,3.387978999999999985e+01,9.206898999999999944e+00
9.005428000000000566e+02,3.591252999999999673e+01,9.297784999999999300e+00
9.005528000000000475e+02,3.746298000000000172e+01,9.396770999999999319e+00
9.005628000000000384e+02,3.850399999999999778e+01,9.501315999999999207e+00
9.005728000000000293e+02,3.902248000000000161e+01,9.608802000000000731e+00
9.005828000000000202e+02,3.901962000000000330e+01,9.716604999999999492e+00
9.005928000000000111e+02,3.851071999999999917e+01,9.822165000000000035e+00
9.006028000000000020e+02,3.752472999999999814e+01,9.923054000000000485e+00
9.006127999999999929e+02,3.610325000000000273e+01,1.001703999999999972e+01
9.006227999999999838e+02,3.429934000000000083e+01,1.010215999999999958e+01
9.006327999999999747e+02,3.217589000000000254e+01,1.017674000000000056e+01
9.006427999999999656e+02,2.980378999999999934e+01,1.023945999999999934e+01
9.006527999999999565e+02,2.725987999999999900e+01,1.028937999999999953e+01
9.006627999999999474e+02,2.462470000000000070e+01,1.032596000000000025e+01
9.006728000000000520e+02,2.198018000000000072e+01,1.034906999999999933e+01
9.006828000000000429e+02,1.940728000000000009e+01,1.035899000000000036e+01
9.006928000000000338e+02,1.698369999999999891e+01,1.035638999999999932e+01
9.007028000000000247e+02,1.478162999999999982e+01,1.034229999999999983e+01
9.007128000000000156e+02,1.286571999999999960e+01,1.031808000000000014e+01
9.007228000000000065e+02,1.129123000000000054e+01,1.028539999999999921e+01
9.007327999999999975e+02,1.010252000000000017e+01,1.024613000000000085e+01
9.007427999999999884e+02,9.331718000000000401e+00,1.020233999999999952e+01
9.007527999999999793e+02,8.997915000000000774e+00,1.015620000000000012e+01
9.007627999999999702e+02,9.106600999999999502e+00,1.010989999999999966e+01
9.007727999999999611e+02,9.649547999999999348e+00,1.006564999999999976e+01
9.007827999999999520e+02,1.060507999999999917e+01,1.002552999999999983e+01
9.007928000000000566e+02,1.193872000000000000e+01,9.991459000000000756e+00
9.008028000000000475e+02,1.360422999999999938e+01,9.965163000000000437e+00
9.008128000000000384e+02,1.554491999999999940e+01,9.948076999999999614e+00
9.008228000000000293e+02,1.769537000000000049e+01,9.941328000000000387e+00
9.008328000000000202e+02,1.998329000000000022e+01,9.945684999999999221e+00
9.008428000000000111e+02,2.233164999999999978e+01,9.961541000000000423e+00
9.008528000000000020e+02,2.466094000000000008e+01,9.988896999999999693e+00
9.008627999999999929e+02,2.689143999999999934e+01,1.002735000000000021e+01
9.008727999999999838e+02,2.894564000000000092e+01,1.007612999999999914e+01
9.008827999999999747e+02,3.075044000000000111e+01,1.013406999999999947e+01
9.008927999999999656e+02,3.223935000000000173e+01,1.019969000000000037e+01
9.009027999999999565e+02,3.335443999999999676e+01,1.027119000000000071e+01
9.009127999999999474e+02,3.404809000000000196e+01,1.034656000000000020e+01
9.009228000000000520e+02,3.428443999999999647e+01,1.042356000000000016e+01
9.009328000000000429e+02,3.404048999999999836e+01,1.049985000000000035e+01
9.009428000000000338e+02,3.330689000000000277e+01,1.057301999999999964e+01
9.009528000000000247e+02,3.208829999999999671e+01,1.064067999999999969e+01
9.009628000000000156e+02,3.040335999999999927e+01,1.070049999999999990e+01
9.009728000000000065e+02,2.828428999999999860e+01,1.075032000000000032e+01
9.009827999999999975e+02,2.577608000000000033e+01,1.078816999999999915e+01
9.009927999999999884e+02,2.293535999999999930e+01,1.081235999999999997e+01
9.010027999999999793e+02,1.982886999999999844e+01,1.082154000000000060e+01
9.010127999999999702e+02,1.653171999999999997e+01,1.081470000000000020e+01
9.010227999999999611e+02,1.312532999999999994e+01,1.079124000000000017e+01
9.010327999999999520e+02,9.695254000000000261e+00,1.075098000000000020e+01
9.010428000000000566e+02,6.328850000000000087e+00,1.069416000000000011e+01
9.010528000000000475e+02,3.112883000000000067e+00,1.062147000000000041e+01
9.010628000000000384e+02,1.311551999999999996e-01,1.053401000000000032e+01
9.010728000000000293e+02,-2.537799999999999834e+00,1.043327000000000027e+01
9.010828000000000202e+02,-4.822869999999999990e+00,1.032110999999999912e+01
9.010928000000000111e+02,-6.662359999999999616e+00,1.019969999999999999e+01
9.011028000000000020e+02,-8.005670000000000286e+00,1.007145000000000046e+01
9.011127999999999929e+02,-8.814719999999999445e+00,9.939004000000000616e+00
9.011227999999999838e+02,-9.065020000000000522e+00,9.805110000000000881e+00
9.011327999999999747e+02,-8.746389999999999887e+00,9.672591000000000605e+00
9.011427999999999656e+02,-7.863220000000000098e+00,9.544254999999999711e+00
9.011527999999999565e+02,-6.434409999999999741e+00,9.422826999999999842e+00
9.011627999999999474e+02,-4.492890000000000050e+00,9.310878999999999905e+00
9.011728000000000520e+02,-2.084719999999999906e+00,9.210763999999999285e+00
9.011828000000000429e+02,7.321153000000000244e-01,9.124553000000000580e+00
9.011928000000000338e+02,3.889289000000000218e+00,9.053985000000000838e+00
9.012028000000000247e+02,7.309952000000000005e+00,9.000422000000000367e+00
9.012128000000000156e+02,1.091080999999999968e+01,8.964816000000000784e+00
9.012228000000000065e+02,1.460436999999999941e+01,8.947684000000000637e+00
9.012327999999999975e+02,1.830131000000000085e+01,8.949099999999999611e+00
9.012427999999999884e+02,2.191283999999999921e+01,8.968690999999999747e+00
9.012527999999999793e+02,2.535313999999999979e+01,9.005656999999999357e+00
9.012627999999999702e+02,2.854162000000000177e+01,9.058787999999999840e+00
9.012727999999999611e+02,3.140508000000000166e+01,9.126502999999999588e+00
9.012827999999999520e+02,3.387964000000000198e+01,9.206893000000000882e+00
9.012928000000000566e+02,3.591241999999999734e+01,9.297779000000000238e+00
9.013028000000000475e+02,3.746289999999999765e+01,9.396763999999999228e+00
9.013128000000000384e+02,3.850395000000000323e+01,9.501308999999999116e+00
9.013228000000000293e+02,3.902246999999999844e+01,9.608795999999999893e+00
9.013328000000000202e+02,3.901962999999999937e+01,9.716597999999999402e+00
9.013428000000000111e+02,3.851077000000000083e+01,9.822157999999999944e+00
9.013528000000000020e+02,3.752479999999999905e+01,9.923047999999999647e+00
9.013627999999999929e+02,3.610334999999999894e+01,1.001703999999999972e+01
9.013727999999999838e+02,3.429946000000000339e+01,1.010215999999999958e+01
9.013827999999999747e+02,3.217602999999999724e+01,1.017674000000000056e+01
9.013927999999999656e+02,2.980395000000000039e+01,1.023945999999999934e+01
9.014027999999999565e+02,2.726004000000000005e+01,1.028937999999999953e+01
9.014127999999999474e+02,2.462487000000000137e+01,1.032596000000000025e+01
9.014228000000000520e+02,2.198034000000000177e+01,1.034906999999999933e+01
9.014328000000000429e+02,1.940744000000000113e+01,1.035899000000000036e+01
9.014428000000000338e+02,1.698385000000000034e+01,1.035638999999999932e+01
9.014528000000000247e+02,1.478176000000000023e+01,1.034229999999999983e+01
9.014628000000000156e+02,1.286583000000000077e+01,1.031808000000000014e+01
9.014728000000000065e+02,1.129132000000000069e+01,1.028539999999999921e+01
9.014827999999999975e+02,1.010257999999999967e+01,1.024613000000000085e+01
9.014927999999999884e+02,9.331753000000000853e+00,1.020233999999999952e+01
9.015027999999999793e+02,8.997923000000000116e+00,1.015620000000000012e+01
9.015127999999999702e+02,9.106579999999999231e+00,1.010990999999999929e+01
9.015227999999999611e+02,9.649499999999999744e+00,1.006564999999999976e+01
9.015327999999999520e+02,1.060501000000000005e+01,1.002552999999999983e+01
9.015428000000000566e+02,1.193862999999999985e+01,9.991460999999999260e+00
9.015528000000000475e+02,1.360411000000000037e+01,9.965163999999999689e+00
9.015628000000000384e+02,1.554479000000000077e+01,9.948078000000000642e+00
9.015728000000000293e+02,1.769522999999999868e+01,9.941328000000000387e+00
9.015828000000000202e+02,1.998313999999999879e+01,9.945683999999999969e+00
9.015928000000000111e+02,2.233149999999999835e+01,9.961539999999999395e+00
9.016028000000000020e+02,2.466078999999999866e+01,9.988894999999999413e+00
9.016127999999999929e+02,2.689131000000000071e+01,1.002735000000000021e+01
9.016227999999999838e+02,2.894551999999999836e+01,1.007612999999999914e+01
9.016327999999999747e+02,3.075034000000000134e+01,1.013406999999999947e+01
9.016427999999999656e+02,3.223926999999999765e+01,1.019968000000000075e+01
9.016527999999999565e+02,3.335437999999999903e+01,1.027119000000000071e+01
9.016627999999999474e+02,3.404805999999999955e+01,1.034655000000000058e+01
9.016728000000000520e+02,3.428443999999999647e+01,1.042356000000000016e+01
9.016828000000000429e+02,3.404052000000000078e+01,1.049985000000000035e+01
9.016928000000000338e+02,3.330695999999999657e+01,1.057301999999999964e+01
9.017028000000000247e+02,3.208840000000000003e+01,1.064067999999999969e+01
9.017128000000000156e+02,3.040347999999999828e+01,1.070049999999999990e+01
9.017228000000000065e+02,2.828443000000000040e+01,1.075031000000000070e+01
9.017327999999999975e+02,2.577625000000000099e+01,1.078815999999999953e+01
9.017427999999999884e+02,2.293554999999999922e+01,1.081235999999999997e+01
9.017527999999999793e+02,1.982907000000000153e+01,1.082154000000000060e+01
9.017627999999999702e+02,1.653192999999999913e+01,1.081470000000000020e+01
9.017727999999999611e+02,1.312555000000000049e+01,1.079124000000000017e+01
9.017827999999999520e+02,9.695470999999999506e+00,1.075098000000000020e+01
9.017928000000000566e+02,6.329060000000000130e+00,1.069416000000000011e+01
9.018028000000000475e+02,3.113081000000000209e+00,1.062147000000000041e+01
9.018128000000000384e+02,1.313354999999999939e-01,1.053401000000000032e+01
9.018228000000000293e+02,-2.537640000000000118e+00,1.043327999999999989e+01
9.018328000000000202e+02,-4.822739999999999583e+00,1.032112000000000052e+01
9.018428000000000111e+02,-6.662259999999999849e+00,1.019969999999999999e+01
9.018528000000000020e+02,-8.005599999999999383e+00,1.007146000000000008e+01
9.018627999999999929e+02,-8.814679999999999183e+00,9.939011999999999958e+00
9.018727999999999838e+02,-9.065020000000000522e+00,9.805118999999999474e+00
9.018827999999999747e+02,-8.746430000000000149e+00,9.672599999999999199e+00
9.018927999999999656e+02,-7.863290000000000113e+00,9.544263000000000829e+00
9.019027999999999565e+02,-6.434520000000000017e+00,9.422834999999999184e+00
9.019127999999999474e+02,-4.493030000000000079e+00,9.310885999999999996e+00
9.019228000000000520e+02,-2.084890000000000132e+00,9.210770000000000124e+00
9.019328000000000429e+02,7.319246999999999836e-01,9.124558000000000391e+00
9.019428000000000338e+02,3.889079999999999870e+00,9.053988999999999621e+00
9.019528000000000247e+02,7.309727999999999781e+00,9.000424999999999898e+00
9.019628000000000156e+02,1.091057999999999950e+01,8.964817999999999287e+00
9.019728000000000065e+02,1.460413999999999923e+01,8.947684999999999889e+00
9.019827999999999975e+02,1.830106999999999928e+01,8.949099000000000359e+00
9.019927999999999884e+02,2.191261000000000081e+01,8.968688999999999467e+00
9.020027999999999793e+02,2.535293000000000063e+01,9.005653999999999826e+00
9.020127999999999702e+02,2.854142999999999830e+01,9.058783999999999281e+00
9.020227999999999611e+02,3.140491000000000099e+01,9.126497999999999777e+00
9.020327999999999520e+02,3.387950000000000017e+01,9.206887999999999295e+00
9.020428000000000566e+02,3.591230999999999796e+01,9.297772999999999399e+00
9.020528000000000475e+02,3.746282000000000068e+01,9.396758000000000166e+00
9.020628000000000384e+02,3.850390000000000157e+01,9.501303000000000054e+00
9.020728000000000293e+02,3.902244999999999919e+01,9.608788999999999803e+00
9.020828000000000202e+02,3.901964999999999861e+01,9.716592000000000340e+00
9.020928000000000111e+02,3.851082000000000249e+01,9.822150999999999854e+00
9.021028000000000020e+02,3.752488000000000312e+01,9.923042000000000584e+00
9.021127999999999929e+02,3.610345999999999833e+01,1.001703000000000010e+01
9.021227999999999838e+02,3.429959000000000202e+01,1.010214999999999996e+01
9.021327999999999747e+02,3.217616999999999905e+01,1.017672999999999917e+01
9.021427999999999656e+02,2.980409999999999826e+01,1.023944999999999972e+01
9.021527999999999565e+02,2.726021000000000072e+01,1.028936999999999991e+01
9.021627999999999474e+02,2.462503999999999849e+01,1.032596000000000025e+01
9.021728000000000520e+02,2.198050999999999888e+01,1.034906999999999933e+01
9.021828000000000429e+02,1.940759999999999863e+01,1.035899000000000036e+01
9.021928000000000338e+02,1.698398999999999859e+01,1.035638999999999932e+01
9.022028000000000247e+02,1.478189000000000064e+01,1.034229999999999983e+01
9.022128000000000156e+02,1.286594000000000015e+01,1.031808999999999976e+01
9.022228000000000065e+02,1.129141000000000084e+01,1.028539999999999921e+01
9.022327999999999975e+02,1.010263999999999918e+01,1.024614000000000047e+01
9.022427999999999884e+02,9.331787999999999528e+00,1.020234999999999914e+01
9.022527999999999793e+02,8.997930000000000206e+00,1.015620000000000012e+01
9.022627999999999702e+02,9.106559000000000736e+00,1.010990999999999929e+01
9.022727999999999611e+02,9.649452000000000140e+00,1.006565999999999939e+01
9.022827999999999520e+02,1.060492999999999952e+01,1.002552999999999983e+01
9.022928000000000566e+02,1.193853000000000009e+01,9.991462999999999539e+00
9.023028000000000475e+02,1.360399999999999920e+01,9.965165000000000717e+00
9.023128000000000384e+02,1.554466000000000037e+01,9.948078999999999894e+00
9.023228000000000293e+02,1.769509000000000043e+01,9.941328000000000387e+00
9.023328000000000202e+02,1.998300000000000054e+01,9.945683999999999969e+00
9.023428000000000111e+02,2.233136000000000010e+01,9.961539000000000144e+00
9.023528000000000020e+02,2.466064000000000078e+01,9.988892999999999134e+00
9.023627999999999929e+02,2.689116999999999891e+01,1.002735000000000021e+01
9.023727999999999838e+02,2.894539999999999935e+01,1.007611999999999952e+01
9.023827999999999747e+02,3.075022999999999840e+01,1.013405999999999985e+01
9.023927999999999656e+02,3.223919000000000068e+01,1.019968000000000075e+01
9.024027999999999565e+02,3.335432000000000130e+01,1.027117999999999931e+01
9.024127999999999474e+02,3.404802999999999713e+01,1.034655000000000058e+01
9.024228000000000520e+02,3.428443999999999647e+01,1.042355000000000054e+01
9.024328000000000429e+02,3.404055000000000319e+01,1.049984000000000073e+01
9.024428000000000338e+02,3.330702000000000140e+01,1.057301999999999964e+01
9.024528000000000247e+02,3.208849000000000018e+01,1.064067000000000007e+01
9.024628000000000156e+02,3.040360000000000085e+01,1.070049000000000028e+01
9.024728000000000065e+02,2.828457999999999828e+01,1.075031000000000070e+01
9.024827999999999975e+02,2.577642000000000166e+01,1.078815999999999953e+01
9.024927999999999884e+02,2.293573999999999913e+01,1.081235999999999997e+01
9.025027999999999793e+02,1.982928000000000068e+01,1.082154000000000060e+01
9.025127999999999702e+02,1.653215000000000146e+01,1.081470999999999982e+01
9.025227999999999611e+02,1.312575999999999965e+01,1.079124999999999979e+01
9.025327999999999520e+02,9.695688000000000528e+00,1.075098000000000020e+01
9.025428000000000566e+02,6.329270000000000174e+00,1.069416999999999973e+01
9.025528000000000475e+02,3.113278000000000212e+00,1.062148000000000003e+01
9.025628000000000384e+02,1.315157999999999883e-01,1.053401999999999994e+01
9.025728000000000293e+02,-2.537479999999999958e+00,1.043328999999999951e+01
9.025828000000000202e+02,-4.822610000000000063e+00,1.032113000000000014e+01
9.025928000000000111e+02,-6.662160000000000082e+00,1.019970999999999961e+01
9.026028000000000020e+02,-8.005530000000000257e+00,1.007146999999999970e+01
9.026127999999999929e+02,-8.814650000000000318e+00,9.939021000000000328e+00
9.026227999999999838e+02,-9.065030000000000143e+00,9.805127000000000592e+00
9.026327999999999747e+02,-8.746470000000000411e+00,9.672608000000000317e+00
9.026427999999999656e+02,-7.863369999999999749e+00,9.544271000000000171e+00
9.026527999999999565e+02,-6.434630000000000294e+00,9.422841999999999274e+00
9.026627999999999474e+02,-4.493170000000000108e+00,9.310893000000000086e+00
9.026728000000000520e+02,-2.085059999999999913e+00,9.210775999999999186e+00
9.026828000000000429e+02,7.317342000000000013e-01,9.124563000000000201e+00
9.026928000000000338e+02,3.888869999999999827e+00,9.053991999999999152e+00
9.027028000000000247e+02,7.309503999999999557e+00,9.000427999999999429e+00
9.027128000000000156e+02,1.091033999999999970e+01,8.964819000000000315e+00
9.027228000000000065e+02,1.460389999999999944e+01,8.947684999999999889e+00
9.027327999999999975e+02,1.830084000000000088e+01,8.949097999999999331e+00
9.027427999999999884e+02,2.191238999999999848e+01,8.968688000000000216e+00
9.027527999999999793e+02,2.535272000000000148e+01,9.005651000000000295e+00
9.027627999999999702e+02,2.854123999999999839e+01,9.058780000000000499e+00
9.027727999999999611e+02,3.140474000000000032e+01,9.126492999999999967e+00
9.027827999999999520e+02,3.387935999999999837e+01,9.206882000000000232e+00
9.027928000000000566e+02,3.591219000000000250e+01,9.297767000000000337e+00
9.028028000000000475e+02,3.746273999999999660e+01,9.396751000000000076e+00
9.028128000000000384e+02,3.850384999999999991e+01,9.501295999999999964e+00
9.028228000000000293e+02,3.902244000000000312e+01,9.608781999999999712e+00
9.028328000000000202e+02,3.901966999999999786e+01,9.716585000000000250e+00
9.028428000000000111e+02,3.851086999999999705e+01,9.822145000000000792e+00
9.028528000000000020e+02,3.752496000000000009e+01,9.923035999999999746e+00
9.028627999999999929e+02,3.610356000000000165e+01,1.001703000000000010e+01
9.028727999999999838e+02,3.429970999999999748e+01,1.010214999999999996e+01
9.028827999999999747e+02,3.217631999999999692e+01,1.017672999999999917e+01
9.028927999999999656e+02,2.980425999999999931e+01,1.023944999999999972e+01
9.029027999999999565e+02,2.726038000000000139e+01,1.028936999999999991e+01
9.029127999999999474e+02,2.462519999999999953e+01,1.032596000000000025e+01
9.029228000000000520e+02,2.198067999999999955e+01,1.034906999999999933e+01
9.029328000000000429e+02,1.940775999999999968e+01,1.035899000000000036e+01
9.029428000000000338e+02,1.698414000000000001e+01,1.035638999999999932e+01
9.029528000000000247e+02,1.478201999999999927e+01,1.034229999999999983e+01
9.029628000000000156e+02,1.286604999999999954e+01,1.031808999999999976e+01
9.029728000000000065e+02,1.129149999999999920e+01,1.028541000000000061e+01
9.029827999999999975e+02,1.010271000000000008e+01,1.024614000000000047e+01
9.029927999999999884e+02,9.331822999999999979e+00,1.020234999999999914e+01
9.030027999999999793e+02,8.997937000000000296e+00,1.015620000000000012e+01
9.030127999999999702e+02,9.106538000000000466e+00,1.010990999999999929e+01
9.030227999999999611e+02,9.649404000000000536e+00,1.006565999999999939e+01
9.030327999999999520e+02,1.060486000000000040e+01,1.002552999999999983e+01
9.030428000000000566e+02,1.193843999999999994e+01,9.991464999999999819e+00
9.030528000000000475e+02,1.360388000000000019e+01,9.965166999999999220e+00
9.030628000000000384e+02,1.554452999999999996e+01,9.948079999999999146e+00
9.030728000000000293e+02,1.769494999999999862e+01,9.941328000000000387e+00
9.030828000000000202e+02,1.998284999999999911e+01,9.945683000000000717e+00
9.030928000000000111e+02,2.233120999999999867e+01,9.961536999999999864e+00
9.031028000000000020e+02,2.466049999999999898e+01,9.988889999999999603e+00
9.031127999999999929e+02,2.689103000000000065e+01,1.002735000000000021e+01
9.031227999999999838e+02,2.894527000000000072e+01,1.007611999999999952e+01
9.031327999999999747e+02,3.075012999999999863e+01,1.013405999999999985e+01
9.031427999999999656e+02,3.223910000000000053e+01,1.019966999999999935e+01
9.031527999999999565e+02,3.335426999999999964e+01,1.027117999999999931e+01
9.031627999999999474e+02,3.404800000000000182e+01,1.034655000000000058e+01
9.031728000000000520e+02,3.428443999999999647e+01,1.042355000000000054e+01
9.031828000000000429e+02,3.404057999999999851e+01,1.049984000000000073e+01
9.031928000000000338e+02,3.330707999999999913e+01,1.057301000000000002e+01
9.032028000000000247e+02,3.208858000000000033e+01,1.064067000000000007e+01
9.032128000000000156e+02,3.040371999999999986e+01,1.070049000000000028e+01
9.032228000000000065e+02,2.828472999999999971e+01,1.075031000000000070e+01
9.032327999999999975e+02,2.577658999999999878e+01,1.078815999999999953e+01
9.032427999999999884e+02,2.293592999999999904e+01,1.081235999999999997e+01
9.032527999999999793e+02,1.982948000000000022e+01,1.082154000000000060e+01
9.032627999999999702e+02,1.653236000000000061e+01,1.081470999999999982e+01
9.032727999999999611e+02,1.312598000000000020e+01,1.079124999999999979e+01
9.032827999999999520e+02,9.695904000000000522e+00,1.075098000000000020e+01
9.032928000000000566e+02,6.329480000000000217e+00,1.069416999999999973e+01
9.033028000000000475e+02,3.113475999999999910e+00,1.062148000000000003e+01
9.033128000000000384e+02,1.316961000000000104e-01,1.053402999999999956e+01
9.033228000000000293e+02,-2.537319999999999798e+00,1.043328999999999951e+01
9.033328000000000202e+02,-4.822479999999999656e+00,1.032113000000000014e+01
9.033428000000000111e+02,-6.662049999999999805e+00,1.019971999999999923e+01
9.033528000000000020e+02,-8.005459999999999354e+00,1.007147999999999932e+01
9.033627999999999929e+02,-8.814610000000000056e+00,9.939028999999999670e+00
9.033727999999999838e+02,-9.065030000000000143e+00,9.805135999999999186e+00
9.033827999999999747e+02,-8.746510000000000673e+00,9.672615999999999659e+00
9.033927999999999656e+02,-7.863439999999999763e+00,9.544278999999999513e+00
9.034027999999999565e+02,-6.434730000000000061e+00,9.422850000000000392e+00
9.034127999999999474e+02,-4.493310000000000137e+00,9.310900000000000176e+00
9.034228000000000520e+02,-2.085220000000000073e+00,9.210782000000000025e+00
9.034328000000000429e+02,7.315435999999999606e-01,9.124568000000000012e+00
9.034428000000000338e+02,3.888659999999999783e+00,9.053995999999999711e+00
9.034528000000000247e+02,7.309280000000000221e+00,9.000429999999999708e+00
9.034628000000000156e+02,1.091010999999999953e+01,8.964821000000000595e+00
9.034728000000000065e+02,1.460366999999999926e+01,8.947685999999999140e+00
9.034827999999999975e+02,1.830060999999999893e+01,8.949097999999999331e+00
9.034927999999999884e+02,2.191216000000000008e+01,8.968685999999999936e+00
9.035027999999999793e+02,2.535250999999999877e+01,9.005648000000000764e+00
9.035127999999999702e+02,2.854103999999999886e+01,9.058775999999999939e+00
9.035227999999999611e+02,3.140456999999999965e+01,9.126488000000000156e+00
9.035327999999999520e+02,3.387921000000000049e+01,9.206877000000000422e+00
9.035428000000000566e+02,3.591208000000000311e+01,9.297760000000000247e+00
9.035528000000000475e+02,3.746264999999999645e+01,9.396744999999999237e+00
9.035628000000000384e+02,3.850379999999999825e+01,9.501288999999999874e+00
9.035728000000000293e+02,3.902241999999999678e+01,9.608774999999999622e+00
9.035828000000000202e+02,3.901968000000000103e+01,9.716578000000000159e+00
9.035928000000000111e+02,3.851091000000000264e+01,9.822138000000000702e+00
9.036028000000000020e+02,3.752503999999999706e+01,9.923028999999999655e+00
9.036127999999999929e+02,3.610365999999999786e+01,1.001702000000000048e+01
9.036227999999999838e+02,3.429984000000000322e+01,1.010214000000000034e+01
9.036327999999999747e+02,3.217645999999999873e+01,1.017671999999999954e+01
9.036427999999999656e+02,2.980442000000000036e+01,1.023944999999999972e+01
9.036527999999999565e+02,2.726053999999999888e+01,1.028936999999999991e+01
9.036627999999999474e+02,2.462537000000000020e+01,1.032595000000000063e+01
9.036728000000000520e+02,2.198084000000000060e+01,1.034906999999999933e+01
9.036828000000000429e+02,1.940792000000000073e+01,1.035899000000000036e+01
9.036928000000000338e+02,1.698429000000000144e+01,1.035638999999999932e+01
9.037028000000000247e+02,1.478214999999999968e+01,1.034229999999999983e+01
9.037128000000000156e+02,1.286616000000000071e+01,1.031808999999999976e+01
9.037228000000000065e+02,1.129158999999999935e+01,1.028541000000000061e+01
9.037327999999999975e+02,1.010276999999999958e+01,1.024614000000000047e+01
9.037427999999999884e+02,9.331858999999999682e+00,1.020234999999999914e+01
9.037527999999999793e+02,8.997944000000000386e+00,1.015620999999999974e+01
9.037627999999999702e+02,9.106517000000000195e+00,1.010992000000000068e+01
9.037727999999999611e+02,9.649355999999999156e+00,1.006565999999999939e+01
9.037827999999999520e+02,1.060478999999999949e+01,1.002553999999999945e+01
9.037928000000000566e+02,1.193834000000000017e+01,9.991467000000000098e+00
9.038028000000000475e+02,1.360377000000000081e+01,9.965168000000000248e+00
9.038128000000000384e+02,1.554439999999999955e+01,9.948081000000000174e+00
9.038228000000000293e+02,1.769480000000000075e+01,9.941328000000000387e+00
9.038328000000000202e+02,1.998270000000000124e+01,9.945681999999999690e+00
9.038428000000000111e+02,2.233106000000000080e+01,9.961536000000000612e+00
9.038528000000000020e+02,2.466035000000000110e+01,9.988887999999999323e+00
9.038627999999999929e+02,2.689088999999999885e+01,1.002734000000000059e+01
9.038727999999999838e+02,2.894515000000000171e+01,1.007611999999999952e+01
9.038827999999999747e+02,3.075001999999999924e+01,1.013405000000000022e+01
9.038927999999999656e+02,3.223901999999999646e+01,1.019966999999999935e+01
9.039027999999999565e+02,3.335421000000000191e+01,1.027117999999999931e+01
9.039127999999999474e+02,3.404796999999999940e+01,1.034653999999999918e+01
9.039228000000000520e+02,3.428443999999999647e+01,1.042353999999999914e+01
9.039328000000000429e+02,3.404061000000000092e+01,1.049982999999999933e+01
9.039428000000000338e+02,3.330713999999999686e+01,1.057301000000000002e+01
9.039528000000000247e+02,3.208867000000000047e+01,1.064066000000000045e+01
9.039628000000000156e+02,3.040384999999999849e+01,1.070049000000000028e+01
9.039728000000000065e+02,2.828488000000000113e+01,1.075029999999999930e+01
9.039827999999999975e+02,2.577675999999999945e+01,1.078815999999999953e+01
9.039927999999999884e+02,2.293611999999999895e+01,1.081235999999999997e+01
9.040027999999999793e+02,1.982968999999999937e+01,1.082154000000000060e+01
9.040127999999999702e+02,1.653256999999999977e+01,1.081470999999999982e+01
9.040227999999999611e+02,1.312620000000000076e+01,1.079124999999999979e+01
9.040327999999999520e+02,9.696120999999999768e+00,1.075098999999999982e+01
9.040428000000000566e+02,6.329690000000000261e+00,1.069416999999999973e+01
9.040528000000000475e+02,3.113674000000000053e+00,1.062148999999999965e+01
9.040628000000000384e+02,1.318764000000000047e-01,1.053402999999999956e+01
9.040728000000000293e+02,-2.537160000000000082e+00,1.043329999999999913e+01
9.040828000000000202e+02,-4.822339999999999627e+00,1.032113999999999976e+01
9.040928000000000111e+02,-6.661950000000000038e+00,1.019973000000000063e+01
9.041028000000000020e+02,-8.005390000000000228e+00,1.007149000000000072e+01
9.041127999999999929e+02,-8.814579999999999416e+00,9.939038000000000039e+00
9.041227999999999838e+02,-9.065030000000000143e+00,9.805144000000000304e+00
9.041327999999999747e+02,-8.746539999999999537e+00,9.672624000000000777e+00
9.041427999999999656e+02,-7.863509999999999778e+00,9.544287000000000631e+00
9.041527999999999565e+02,-6.434840000000000337e+00,9.422857000000000482e+00
9.041627999999999474e+02,-4.493450000000000166e+00,9.310907000000000266e+00
9.041728000000000520e+02,-2.085389999999999855e+00,9.210788000000000864e+00
9.041828000000000429e+02,7.313530999999999782e-01,9.124572999999999823e+00
9.041928000000000338e+02,3.888450000000000184e+00,9.054000000000000270e+00
9.042028000000000247e+02,7.309055999999999997e+00,9.000432999999999240e+00
9.042128000000000156e+02,1.090987999999999936e+01,8.964823000000000874e+00
9.042228000000000065e+02,1.460342999999999947e+01,8.947685999999999140e+00
9.042327999999999975e+02,1.830037000000000091e+01,8.949097000000000079e+00
9.042427999999999884e+02,2.191194000000000131e+01,8.968683999999999656e+00
9.042527999999999793e+02,2.535229999999999961e+01,9.005646000000000484e+00
9.042627999999999702e+02,2.854084999999999894e+01,9.058771999999999380e+00
9.042727999999999611e+02,3.140439999999999898e+01,9.126483999999999597e+00
9.042827999999999520e+02,3.387906999999999869e+01,9.206870999999999583e+00
9.042928000000000566e+02,3.591196000000000055e+01,9.297753999999999408e+00
9.043028000000000475e+02,3.746256999999999948e+01,9.396737999999999147e+00
9.043128000000000384e+02,3.850374999999999659e+01,9.501281999999999783e+00
9.043228000000000293e+02,3.902239999999999753e+01,9.608767999999999532e+00
9.043328000000000202e+02,3.901970000000000027e+01,9.716571000000000069e+00
9.043428000000000111e+02,3.851095999999999719e+01,9.822131999999999863e+00
9.043528000000000020e+02,3.752510999999999797e+01,9.923023000000000593e+00
9.043627999999999929e+02,3.610376999999999725e+01,1.001702000000000048e+01
9.043727999999999838e+02,3.429997000000000185e+01,1.010214000000000034e+01
9.043827999999999747e+02,3.217660000000000053e+01,1.017671999999999954e+01
9.043927999999999656e+02,2.980456999999999823e+01,1.023944000000000010e+01
9.044027999999999565e+02,2.726070999999999955e+01,1.028936999999999991e+01
9.044127999999999474e+02,2.462554000000000087e+01,1.032595000000000063e+01
9.044228000000000520e+02,2.198101000000000127e+01,1.034906999999999933e+01
9.044328000000000429e+02,1.940808000000000177e+01,1.035899000000000036e+01
9.044428000000000338e+02,1.698443999999999932e+01,1.035638999999999932e+01
9.044528000000000247e+02,1.478228000000000009e+01,1.034229999999999983e+01
9.044628000000000156e+02,1.286627000000000010e+01,1.031808999999999976e+01
9.044728000000000065e+02,1.129167999999999950e+01,1.028541000000000061e+01
9.044827999999999975e+02,1.010283000000000087e+01,1.024614000000000047e+01
9.044927999999999884e+02,9.331894000000000133e+00,1.020236000000000054e+01
9.045027999999999793e+02,8.997951000000000477e+00,1.015620999999999974e+01
9.045127999999999702e+02,9.106496999999999176e+00,1.010992000000000068e+01
9.045227999999999611e+02,9.649307999999999552e+00,1.006567000000000078e+01
9.045327999999999520e+02,1.060471000000000075e+01,1.002553999999999945e+01
9.045428000000000566e+02,1.193824000000000041e+01,9.991469000000000378e+00
9.045528000000000475e+02,1.360365000000000002e+01,9.965170000000000528e+00
9.045628000000000384e+02,1.554426999999999914e+01,9.948081000000000174e+00
9.045728000000000293e+02,1.769465999999999894e+01,9.941328000000000387e+00
9.045828000000000202e+02,1.998254999999999981e+01,9.945681999999999690e+00
9.045928000000000111e+02,2.233090999999999937e+01,9.961534000000000333e+00
9.046028000000000020e+02,2.466020999999999930e+01,9.988886000000000820e+00
9.046127999999999929e+02,2.689076000000000022e+01,1.002734000000000059e+01
9.046227999999999838e+02,2.894502999999999915e+01,1.007610999999999990e+01
9.046327999999999747e+02,3.074991999999999948e+01,1.013405000000000022e+01
9.046427999999999656e+02,3.223893999999999949e+01,1.019965999999999973e+01
9.046527999999999565e+02,3.335414999999999708e+01,1.027116999999999969e+01
9.046627999999999474e+02,3.404793999999999699e+01,1.034653999999999918e+01
9.046728000000000520e+02,3.428443999999999647e+01,1.042353999999999914e+01
9.046828000000000429e+02,3.404064000000000334e+01,1.049982999999999933e+01
9.046928000000000338e+02,3.330720000000000169e+01,1.057300000000000040e+01
9.047028000000000247e+02,3.208876999999999668e+01,1.064066000000000045e+01
9.047128000000000156e+02,3.040397000000000105e+01,1.070048000000000066e+01
9.047228000000000065e+02,2.828501999999999938e+01,1.075029999999999930e+01
9.047327999999999975e+02,2.577693000000000012e+01,1.078815999999999953e+01
9.047427999999999884e+02,2.293629999999999924e+01,1.081235999999999997e+01
9.047527999999999793e+02,1.982988999999999891e+01,1.082154000000000060e+01
9.047627999999999702e+02,1.653278999999999854e+01,1.081470999999999982e+01
9.047727999999999611e+02,1.312641999999999953e+01,1.079124999999999979e+01
9.047827999999999520e+02,9.696338000000000790e+00,1.075098999999999982e+01
9.047928000000000566e+02,6.329900000000000304e+00,1.069417999999999935e+01
9.048028000000000475e+02,3.113872000000000195e+00,1.062148999999999965e+01
9.048128000000000384e+02,1.320566999999999991e-01,1.053403999999999918e+01
9.048228000000000293e+02,-2.537009999999999987e+00,1.043331000000000053e+01
9.048328000000000202e+02,-4.822210000000000107e+00,1.032114999999999938e+01
9.048428000000000111e+02,-6.661850000000000271e+00,1.019974000000000025e+01
9.048528000000000020e+02,-8.005319999999999325e+00,1.007149000000000072e+01
9.048627999999999929e+02,-8.814550000000000551e+00,9.939045999999999381e+00
9.048727999999999838e+02,-9.065030000000000143e+00,9.805153000000000674e+00
9.048827999999999747e+02,-8.746579999999999799e+00,9.672632999999999370e+00
9.048927999999999656e+02,-7.863590000000000302e+00,9.544294999999999973e+00
9.049027999999999565e+02,-6.434949999999999726e+00,9.422864000000000573e+00
9.049127999999999474e+02,-4.493579999999999686e+00,9.310912999999999329e+00
9.049228000000000520e+02,-2.085560000000000080e+00,9.210793999999999926e+00
9.049328000000000429e+02,7.311625000000000485e-01,9.124577999999999633e+00
9.049428000000000338e+02,3.888240000000000141e+00,9.054004000000000829e+00
9.049528000000000247e+02,7.308831999999999773e+00,9.000436000000000547e+00
9.049628000000000156e+02,1.090964999999999918e+01,8.964824000000000126e+00
9.049728000000000065e+02,1.460318999999999967e+01,8.947687000000000168e+00
9.049827999999999975e+02,1.830013999999999896e+01,8.949096000000000828e+00
9.049927999999999884e+02,2.191170999999999935e+01,8.968681999999999377e+00
9.050027999999999793e+02,2.535208000000000084e+01,9.005642999999999176e+00
9.050127999999999702e+02,2.854065999999999903e+01,9.058768999999999849e+00
9.050227999999999611e+02,3.140422999999999831e+01,9.126478999999999786e+00
9.050327999999999520e+02,3.387892000000000081e+01,9.206865999999999772e+00
9.050428000000000566e+02,3.591185000000000116e+01,9.297748000000000346e+00
9.050528000000000475e+02,3.746249000000000251e+01,9.396732000000000085e+00
9.050628000000000384e+02,3.850370000000000203e+01,9.501276000000000721e+00
9.050728000000000293e+02,3.902239000000000146e+01,9.608760999999999441e+00
9.050828000000000202e+02,3.901971999999999952e+01,9.716563999999999979e+00
9.050928000000000111e+02,3.851100999999999885e+01,9.822124999999999773e+00
9.051028000000000020e+02,3.752519000000000204e+01,9.923016999999999754e+00
9.051127999999999929e+02,3.610387000000000057e+01,1.001701000000000086e+01
9.051227999999999838e+02,3.430008999999999730e+01,1.010213000000000072e+01
9.051327999999999747e+02,3.217674999999999841e+01,1.017670999999999992e+01
9.051427999999999656e+02,2.980472999999999928e+01,1.023944000000000010e+01
9.051527999999999565e+02,2.726087000000000060e+01,1.028936000000000028e+01
9.051627999999999474e+02,2.462571000000000154e+01,1.032595000000000063e+01
9.051728000000000520e+02,2.198116999999999877e+01,1.034906999999999933e+01
9.051828000000000429e+02,1.940823999999999927e+01,1.035899000000000036e+01
9.051928000000000338e+02,1.698458000000000112e+01,1.035638999999999932e+01
9.052028000000000247e+02,1.478242000000000012e+01,1.034229999999999983e+01
9.052128000000000156e+02,1.286637999999999948e+01,1.031808999999999976e+01
9.052228000000000065e+02,1.129176000000000002e+01,1.028541000000000061e+01
9.052327999999999975e+02,1.010289000000000037e+01,1.024615000000000009e+01
9.052427999999999884e+02,9.331929000000000585e+00,1.020236000000000054e+01
9.052527999999999793e+02,8.997958000000000567e+00,1.015620999999999974e+01
9.052627999999999702e+02,9.106476000000000681e+00,1.010992000000000068e+01
9.052727999999999611e+02,9.649259999999999948e+00,1.006567000000000078e+01
9.052827999999999520e+02,1.060463999999999984e+01,1.002553999999999945e+01
9.052928000000000566e+02,1.193815000000000026e+01,9.991471000000000657e+00
9.053028000000000475e+02,1.360354000000000063e+01,9.965170999999999779e+00
9.053128000000000384e+02,1.554414000000000051e+01,9.948081999999999425e+00
9.053228000000000293e+02,1.769452000000000069e+01,9.941328000000000387e+00
9.053328000000000202e+02,1.998239999999999839e+01,9.945681000000000438e+00
9.053428000000000111e+02,2.233076000000000150e+01,9.961532999999999305e+00
9.053528000000000020e+02,2.466006000000000142e+01,9.988884000000000540e+00
9.053627999999999929e+02,2.689061999999999841e+01,1.002734000000000059e+01
9.053727999999999838e+02,2.894490000000000052e+01,1.007610999999999990e+01
9.053827999999999747e+02,3.074981000000000009e+01,1.013405000000000022e+01
9.053927999999999656e+02,3.223884999999999934e+01,1.019965999999999973e+01
9.054027999999999565e+02,3.335408999999999935e+01,1.027116999999999969e+01
9.054127999999999474e+02,3.404791000000000167e+01,1.034652999999999956e+01
9.054228000000000520e+02,3.428443999999999647e+01,1.042352999999999952e+01
9.054328000000000429e+02,3.404068000000000183e+01,1.049981999999999971e+01
9.054428000000000338e+02,3.330727000000000260e+01,1.057300000000000040e+01
9.054528000000000247e+02,3.208885999999999683e+01,1.064066000000000045e+01
9.054628000000000156e+02,3.040409000000000006e+01,1.070048000000000066e+01
9.054728000000000065e+02,2.828517000000000081e+01,1.075029999999999930e+01
9.054827999999999975e+02,2.577710000000000079e+01,1.078814999999999991e+01
9.054927999999999884e+02,2.293648999999999916e+01,1.081235999999999997e+01
9.055027999999999793e+02,1.983010000000000161e+01,1.082154000000000060e+01
9.055127999999999702e+02,1.653300000000000125e+01,1.081470999999999982e+01
9.055227999999999611e+02,1.312664000000000009e+01,1.079124999999999979e+01
9.055327999999999520e+02,9.696555000000000035e+00,1.075098999999999982e+01
9.055428000000000566e+02,6.330110000000000348e+00,1.069417999999999935e+01
9.055528000000000475e+02,3.114069000000000198e+00,1.062149999999999928e+01
9.055628000000000384e+02,1.322370999999999963e-01,1.053403999999999918e+01
9.055728000000000293e+02,-2.536849999999999827e+00,1.043331000000000053e+01
9.055828000000000202e+02,-4.822079999999999700e+00,1.032116000000000078e+01
9.055928000000000111e+02,-6.661749999999999616e+00,1.019974000000000025e+01
9.056028000000000020e+02,-8.005250000000000199e+00,1.007150000000000034e+01
9.056127999999999929e+02,-8.814510000000000289e+00,9.939054999999999751e+00
9.056227999999999838e+02,-9.065039999999999765e+00,9.805161000000000016e+00
9.056327999999999747e+02,-8.746620000000000061e+00,9.672641000000000489e+00
9.056427999999999656e+02,-7.863660000000000316e+00,9.544302999999999315e+00
9.056527999999999565e+02,-6.435060000000000002e+00,9.422871999999999915e+00
9.056627999999999474e+02,-4.493719999999999715e+00,9.310919999999999419e+00
9.056728000000000520e+02,-2.085719999999999796e+00,9.210800000000000765e+00
9.056828000000000429e+02,7.309719000000000078e-01,9.124582999999999444e+00
9.056928000000000338e+02,3.888030000000000097e+00,9.054007999999999612e+00
9.057028000000000247e+02,7.308608000000000438e+00,9.000439000000000078e+00
9.057128000000000156e+02,1.090940999999999939e+01,8.964826000000000406e+00
9.057228000000000065e+02,1.460295999999999950e+01,8.947687000000000168e+00
9.057327999999999975e+02,1.829991000000000057e+01,8.949096000000000828e+00
9.057427999999999884e+02,2.191149000000000058e+01,8.968680000000000874e+00
9.057527999999999793e+02,2.535187000000000168e+01,9.005639999999999645e+00
9.057627999999999702e+02,2.854046999999999912e+01,9.058764999999999290e+00
9.057727999999999611e+02,3.140406000000000120e+01,9.126473999999999975e+00
9.057827999999999520e+02,3.387877999999999901e+01,9.206860999999999962e+00
9.057928000000000566e+02,3.591174000000000177e+01,9.297741999999999507e+00
9.058028000000000475e+02,3.746240000000000236e+01,9.396724999999999994e+00
9.058128000000000384e+02,3.850365000000000038e+01,9.501269000000000631e+00
9.058228000000000293e+02,3.902237000000000222e+01,9.608753999999999351e+00
9.058328000000000202e+02,3.901973000000000269e+01,9.716557999999999140e+00
9.058428000000000111e+02,3.851106000000000051e+01,9.822119000000000710e+00
9.058528000000000020e+02,3.752526999999999902e+01,9.923011000000000692e+00
9.058627999999999929e+02,3.610396999999999679e+01,1.001699999999999946e+01
9.058727999999999838e+02,3.430022000000000304e+01,1.010213000000000072e+01
9.058827999999999747e+02,3.217689000000000021e+01,1.017670999999999992e+01
9.058927999999999656e+02,2.980489000000000033e+01,1.023943000000000048e+01
9.059027999999999565e+02,2.726104000000000127e+01,1.028936000000000028e+01
9.059127999999999474e+02,2.462587999999999866e+01,1.032595000000000063e+01
9.059228000000000520e+02,2.198133999999999943e+01,1.034906999999999933e+01
9.059328000000000429e+02,1.940840000000000032e+01,1.035899000000000036e+01
9.059428000000000338e+02,1.698472999999999900e+01,1.035638999999999932e+01
9.059528000000000247e+02,1.478255000000000052e+01,1.034230999999999945e+01
9.059628000000000156e+02,1.286650000000000027e+01,1.031808999999999976e+01
9.059728000000000065e+02,1.129185000000000016e+01,1.028541000000000061e+01
9.059827999999999975e+02,1.010295999999999950e+01,1.024615000000000009e+01
9.059927999999999884e+02,9.331963999999999260e+00,1.020236000000000054e+01
9.060027999999999793e+02,8.997965000000000657e+00,1.015621999999999936e+01
9.060127999999999702e+02,9.106455000000000410e+00,1.010992000000000068e+01
9.060227999999999611e+02,9.649212000000000344e+00,1.006567000000000078e+01
9.060327999999999520e+02,1.060457000000000072e+01,1.002553999999999945e+01
9.060428000000000566e+02,1.193805000000000049e+01,9.991472999999999161e+00
9.060528000000000475e+02,1.360341999999999985e+01,9.965172000000000807e+00
9.060628000000000384e+02,1.554401000000000010e+01,9.948083000000000453e+00
9.060728000000000293e+02,1.769437999999999889e+01,9.941328000000000387e+00
9.060828000000000202e+02,1.998225000000000051e+01,9.945679999999999410e+00
9.060928000000000111e+02,2.233061000000000007e+01,9.961532000000000053e+00
9.061028000000000020e+02,2.465991999999999962e+01,9.988882000000000261e+00
9.061127999999999929e+02,2.689048000000000016e+01,1.002732999999999919e+01
9.061227999999999838e+02,2.894478000000000151e+01,1.007610999999999990e+01
9.061327999999999747e+02,3.074971000000000032e+01,1.013404000000000060e+01
9.061427999999999656e+02,3.223877000000000237e+01,1.019965999999999973e+01
9.061527999999999565e+02,3.335403999999999769e+01,1.027116000000000007e+01
9.061627999999999474e+02,3.404787999999999926e+01,1.034652999999999956e+01
9.061728000000000520e+02,3.428443999999999647e+01,1.042352999999999952e+01
9.061828000000000429e+02,3.404070999999999714e+01,1.049981999999999971e+01
9.061928000000000338e+02,3.330733000000000033e+01,1.057299000000000078e+01
9.062028000000000247e+02,3.208894999999999698e+01,1.064065000000000083e+01
9.062128000000000156e+02,3.040420999999999907e+01,1.070048000000000066e+01
9.062228000000000065e+02,2.828531999999999869e+01,1.075029999999999930e+01
9.062327999999999975e+02,2.577727000000000146e+01,1.078814999999999991e+01
9.062427999999999884e+02,2.293667999999999907e+01,1.081235999999999997e+01
9.062527999999999793e+02,1.983030000000000115e+01,1.082154000000000060e+01
9.062627999999999702e+02,1.653321000000000041e+01,1.081470999999999982e+01
9.062727999999999611e+02,1.312684999999999924e+01,1.079125999999999941e+01
9.062827999999999520e+02,9.696771999999999281e+00,1.075099999999999945e+01
9.062928000000000566e+02,6.330320000000000391e+00,1.069419000000000075e+01
9.063028000000000475e+02,3.114266999999999896e+00,1.062149999999999928e+01
9.063128000000000384e+02,1.324173999999999907e-01,1.053405000000000058e+01
9.063228000000000293e+02,-2.536690000000000111e+00,1.043332000000000015e+01
9.063328000000000202e+02,-4.821950000000000180e+00,1.032116000000000078e+01
9.063428000000000111e+02,-6.661649999999999849e+00,1.019974999999999987e+01
9.063528000000000020e+02,-8.005179999999999296e+00,1.007150999999999996e+01
9.063627999999999929e+02,-8.814479999999999649e+00,9.939063000000000869e+00
9.063727999999999838e+02,-9.065039999999999765e+00,9.805170000000000385e+00
9.063827999999999747e+02,-8.746660000000000323e+00,9.672648999999999830e+00
9.063927999999999656e+02,-7.863730000000000331e+00,9.544311000000000433e+00
9.064027999999999565e+02,-6.435159999999999769e+00,9.422879000000000005e+00
9.064127999999999474e+02,-4.493859999999999744e+00,9.310926999999999509e+00
9.064228000000000520e+02,-2.085890000000000022e+00,9.210805000000000575e+00
9.064328000000000429e+02,7.307814000000000254e-01,9.124587999999999255e+00
9.064428000000000338e+02,3.887821000000000193e+00,9.054012000000000171e+00
9.064528000000000247e+02,7.308384000000000214e+00,9.000441999999999609e+00
9.064628000000000156e+02,1.090917999999999921e+01,8.964828000000000685e+00
9.064728000000000065e+02,1.460271999999999970e+01,8.947687999999999420e+00
9.064827999999999975e+02,1.829966999999999899e+01,8.949094999999999800e+00
9.064927999999999884e+02,2.191125999999999863e+01,8.968678999999999846e+00
9.065027999999999793e+02,2.535165999999999897e+01,9.005637000000000114e+00
9.065127999999999702e+02,2.854026999999999958e+01,9.058761000000000507e+00
9.065227999999999611e+02,3.140389000000000053e+01,9.126469999999999416e+00
9.065327999999999520e+02,3.387863999999999720e+01,9.206854999999999123e+00
9.065428000000000566e+02,3.591161999999999921e+01,9.297736000000000445e+00
9.065528000000000475e+02,3.746231999999999829e+01,9.396718999999999156e+00
9.065628000000000384e+02,3.850359999999999872e+01,9.501262000000000540e+00
9.065728000000000293e+02,3.902235000000000298e+01,9.608746999999999261e+00
9.065828000000000202e+02,3.901975000000000193e+01,9.716551000000000826e+00
9.065928000000000111e+02,3.851111000000000217e+01,9.822112000000000620e+00
9.066028000000000020e+02,3.752533999999999992e+01,9.923004000000000602e+00
9.066127999999999929e+02,3.610407000000000011e+01,1.001699999999999946e+01
9.066227999999999838e+02,3.430033999999999850e+01,1.010211999999999932e+01
9.066327999999999747e+02,3.217703000000000202e+01,1.017670999999999992e+01
9.066427999999999656e+02,2.980504000000000175e+01,1.023943000000000048e+01
9.066527999999999565e+02,2.726119999999999877e+01,1.028936000000000028e+01
9.066627999999999474e+02,2.462604999999999933e+01,1.032595000000000063e+01
9.066728000000000520e+02,2.198151000000000010e+01,1.034906999999999933e+01
9.066828000000000429e+02,1.940855000000000175e+01,1.035899000000000036e+01
9.066928000000000338e+02,1.698488000000000042e+01,1.035638999999999932e+01
9.067028000000000247e+02,1.478267999999999915e+01,1.034230999999999945e+01
9.067128000000000156e+02,1.286660999999999966e+01,1.031809999999999938e+01
9.067228000000000065e+02,1.129194000000000031e+01,1.028542000000000023e+01
9.067327999999999975e+02,1.010302000000000078e+01,1.024615000000000009e+01
9.067427999999999884e+02,9.332000000000000739e+00,1.020236000000000054e+01
9.067527999999999793e+02,8.997972999999999999e+00,1.015621999999999936e+01
9.067627999999999702e+02,9.106434000000000140e+00,1.010993000000000031e+01
9.067727999999999611e+02,9.649164000000000740e+00,1.006567000000000078e+01
9.067827999999999520e+02,1.060449000000000019e+01,1.002555000000000085e+01
9.067928000000000566e+02,1.193796000000000035e+01,9.991474999999999440e+00
9.068028000000000475e+02,1.360331000000000046e+01,9.965173999999999310e+00
9.068128000000000384e+02,1.554387999999999970e+01,9.948083999999999705e+00
9.068228000000000293e+02,1.769424000000000063e+01,9.941328000000000387e+00
9.068328000000000202e+02,1.998210999999999871e+01,9.945679999999999410e+00
9.068428000000000111e+02,2.233045999999999864e+01,9.961529999999999774e+00
9.068528000000000020e+02,2.465977000000000174e+01,9.988879999999999981e+00
9.068627999999999929e+02,2.689035000000000153e+01,1.002732999999999919e+01
9.068727999999999838e+02,2.894465999999999894e+01,1.007610000000000028e+01
9.068827999999999747e+02,3.074960000000000093e+01,1.013404000000000060e+01
9.068927999999999656e+02,3.223868999999999829e+01,1.019965000000000011e+01
9.069027999999999565e+02,3.335397999999999996e+01,1.027116000000000007e+01
9.069127999999999474e+02,3.404784999999999684e+01,1.034651999999999994e+01
9.069228000000000520e+02,3.428443999999999647e+01,1.042351999999999990e+01
9.069328000000000429e+02,3.404073999999999955e+01,1.049981000000000009e+01
9.069428000000000338e+02,3.330738999999999805e+01,1.057299000000000078e+01
9.069528000000000247e+02,3.208903999999999712e+01,1.064065000000000083e+01
9.069628000000000156e+02,3.040433000000000163e+01,1.070046999999999926e+01
9.069728000000000065e+02,2.828547000000000011e+01,1.075028999999999968e+01
9.069827999999999975e+02,2.577743999999999858e+01,1.078814999999999991e+01
9.069927999999999884e+02,2.293686999999999898e+01,1.081235999999999997e+01
9.070027999999999793e+02,1.983050000000000068e+01,1.082154000000000060e+01
9.070127999999999702e+02,1.653342999999999918e+01,1.081470999999999982e+01
9.070227999999999611e+02,1.312706999999999979e+01,1.079125999999999941e+01
9.070327999999999520e+02,9.696989000000000303e+00,1.075099999999999945e+01
9.070428000000000566e+02,6.330530000000000435e+00,1.069419000000000075e+01
9.070528000000000475e+02,3.114465000000000039e+00,1.062151000000000067e+01
9.070628000000000384e+02,1.325977000000000128e-01,1.053406000000000020e+01
9.070728000000000293e+02,-2.536529999999999951e+00,1.043332999999999977e+01
9.070828000000000202e+02,-4.821819999999999773e+00,1.032117000000000040e+01
9.070928000000000111e+02,-6.661550000000000082e+00,1.019975999999999949e+01
9.071028000000000020e+02,-8.005119999999999791e+00,1.007151999999999958e+01
9.071127999999999929e+02,-8.814439999999999387e+00,9.939071999999999463e+00
9.071227999999999838e+02,-9.065039999999999765e+00,9.805177999999999727e+00
9.071327999999999747e+02,-8.746700000000000585e+00,9.672658000000000200e+00
9.071427999999999656e+02,-7.863809999999999967e+00,9.544318999999999775e+00
9.071527999999999565e+02,-6.435270000000000046e+00,9.422886999999999347e+00
9.071627999999999474e+02,-4.493999999999999773e+00,9.310933999999999600e+00
9.071728000000000520e+02,-2.086059999999999803e+00,9.210810999999999638e+00
9.071828000000000429e+02,7.305907999999999847e-01,9.124593000000000842e+00
9.071928000000000338e+02,3.887611000000000150e+00,9.054016000000000730e+00
9.072028000000000247e+02,7.308159999999999989e+00,9.000444999999999141e+00
9.072128000000000156e+02,1.090895000000000081e+01,8.964828999999999937e+00
9.072228000000000065e+02,1.460248999999999953e+01,8.947687999999999420e+00
9.072327999999999975e+02,1.829944000000000059e+01,8.949094000000000548e+00
9.072427999999999884e+02,2.191103999999999985e+01,8.968676999999999566e+00
9.072527999999999793e+02,2.535144999999999982e+01,9.005634000000000583e+00
9.072627999999999702e+02,2.854007999999999967e+01,9.058756999999999948e+00
9.072727999999999611e+02,3.140371999999999986e+01,9.126464999999999606e+00
9.072827999999999520e+02,3.387848999999999933e+01,9.206849999999999312e+00
9.072928000000000566e+02,3.591150999999999982e+01,9.297729999999999606e+00
9.073028000000000475e+02,3.746224000000000132e+01,9.396712000000000842e+00
9.073128000000000384e+02,3.850354999999999706e+01,9.501255000000000450e+00
9.073228000000000293e+02,3.902233999999999980e+01,9.608741000000000199e+00
9.073328000000000202e+02,3.901977000000000118e+01,9.716544000000000736e+00
9.073428000000000111e+02,3.851115000000000066e+01,9.822105000000000530e+00
9.073528000000000020e+02,3.752541999999999689e+01,9.922997999999999763e+00
9.073627999999999929e+02,3.610417999999999950e+01,1.001698999999999984e+01
9.073727999999999838e+02,3.430046999999999713e+01,1.010211999999999932e+01
9.073827999999999747e+02,3.217717999999999989e+01,1.017670000000000030e+01
9.073927999999999656e+02,2.980519999999999925e+01,1.023943000000000048e+01
9.074027999999999565e+02,2.726136999999999944e+01,1.028936000000000028e+01
9.074127999999999474e+02,2.462622000000000000e+01,1.032593999999999923e+01
9.074228000000000520e+02,2.198167000000000115e+01,1.034905999999999970e+01
9.074328000000000429e+02,1.940870999999999924e+01,1.035899000000000036e+01
9.074428000000000338e+02,1.698502999999999830e+01,1.035638999999999932e+01
9.074528000000000247e+02,1.478280999999999956e+01,1.034230999999999945e+01
9.074628000000000156e+02,1.286672000000000082e+01,1.031809999999999938e+01
9.074728000000000065e+02,1.129203000000000046e+01,1.028542000000000023e+01
9.074827999999999975e+02,1.010308000000000028e+01,1.024615999999999971e+01
9.074927999999999884e+02,9.332034999999999414e+00,1.020237000000000016e+01
9.075027999999999793e+02,8.997980000000000089e+00,1.015621999999999936e+01
9.075127999999999702e+02,9.106412999999999869e+00,1.010993000000000031e+01
9.075227999999999611e+02,9.649117000000000388e+00,1.006568000000000040e+01
9.075327999999999520e+02,1.060441999999999929e+01,1.002555000000000085e+01
9.075428000000000566e+02,1.193786000000000058e+01,9.991476999999999720e+00
9.075528000000000475e+02,1.360318999999999967e+01,9.965175000000000338e+00
9.075628000000000384e+02,1.554374999999999929e+01,9.948083999999999705e+00
9.075728000000000293e+02,1.769409999999999883e+01,9.941328999999999638e+00
9.075828000000000202e+02,1.998196000000000083e+01,9.945679000000000158e+00
9.075928000000000111e+02,2.233031000000000077e+01,9.961529000000000522e+00
9.076028000000000020e+02,2.465962000000000032e+01,9.988877999999999702e+00
9.076127999999999929e+02,2.689020999999999972e+01,1.002732999999999919e+01
9.076227999999999838e+02,2.894453000000000031e+01,1.007610000000000028e+01
9.076327999999999747e+02,3.074950000000000117e+01,1.013402999999999921e+01
9.076427999999999656e+02,3.223859999999999815e+01,1.019965000000000011e+01
9.076527999999999565e+02,3.335392000000000223e+01,1.027115000000000045e+01
9.076627999999999474e+02,3.404782000000000153e+01,1.034651999999999994e+01
9.076728000000000520e+02,3.428443999999999647e+01,1.042351999999999990e+01
9.076828000000000429e+02,3.404077000000000197e+01,1.049981000000000009e+01
9.076928000000000338e+02,3.330745000000000289e+01,1.057297999999999938e+01
9.077028000000000247e+02,3.208914000000000044e+01,1.064063999999999943e+01
9.077128000000000156e+02,3.040445000000000064e+01,1.070046999999999926e+01
9.077228000000000065e+02,2.828560999999999837e+01,1.075028999999999968e+01
9.077327999999999975e+02,2.577760999999999925e+01,1.078814999999999991e+01
9.077427999999999884e+02,2.293705999999999889e+01,1.081235000000000035e+01
9.077527999999999793e+02,1.983070999999999984e+01,1.082154000000000060e+01
9.077627999999999702e+02,1.653363999999999834e+01,1.081470999999999982e+01
9.077727999999999611e+02,1.312729000000000035e+01,1.079125999999999941e+01
9.077827999999999520e+02,9.697205000000000297e+00,1.075099999999999945e+01
9.077928000000000566e+02,6.330739999999999590e+00,1.069419000000000075e+01
9.078028000000000475e+02,3.114663000000000181e+00,1.062151000000000067e+01
9.078128000000000384e+02,1.327780000000000071e-01,1.053406000000000020e+01
9.078228000000000293e+02,-2.536369999999999791e+00,1.043332999999999977e+01
9.078328000000000202e+02,-4.821690000000000254e+00,1.032118000000000002e+01
9.078428000000000111e+02,-6.661439999999999806e+00,1.019976999999999911e+01
9.078528000000000020e+02,-8.005050000000000665e+00,1.007152999999999921e+01
9.078627999999999929e+02,-8.814410000000000522e+00,9.939080000000000581e+00
9.078727999999999838e+02,-9.065039999999999765e+00,9.805187000000000097e+00
9.078827999999999747e+02,-8.746729999999999450e+00,9.672665999999999542e+00
9.078927999999999656e+02,-7.863879999999999981e+00,9.544326999999999117e+00
9.079027999999999565e+02,-6.435380000000000322e+00,9.422893999999999437e+00
9.079127999999999474e+02,-4.494139999999999802e+00,9.310940000000000438e+00
9.079228000000000520e+02,-2.086219999999999963e+00,9.210817000000000476e+00
9.079328000000000429e+02,7.304003000000000023e-01,9.124598000000000653e+00
9.079428000000000338e+02,3.887401000000000106e+00,9.054019999999999513e+00
9.079528000000000247e+02,7.307935999999999765e+00,9.000446999999999420e+00
9.079628000000000156e+02,1.090872000000000064e+01,8.964831000000000216e+00
9.079728000000000065e+02,1.460224999999999973e+01,8.947689000000000448e+00
9.079827999999999975e+02,1.829920999999999864e+01,8.949092999999999520e+00
9.079927999999999884e+02,2.191081000000000145e+01,8.968674999999999287e+00
9.080027999999999793e+02,2.535124000000000066e+01,9.005630999999999275e+00
9.080127999999999702e+02,2.853988999999999976e+01,9.058752999999999389e+00
9.080227999999999611e+02,3.140354999999999919e+01,9.126459999999999795e+00
9.080327999999999520e+02,3.387834999999999752e+01,9.206844000000000250e+00
9.080428000000000566e+02,3.591138999999999726e+01,9.297724000000000544e+00
9.080528000000000475e+02,3.746215999999999724e+01,9.396706000000000003e+00
9.080628000000000384e+02,3.850350000000000250e+01,9.501248999999999612e+00
9.080728000000000293e+02,3.902232000000000056e+01,9.608734000000000108e+00
9.080828000000000202e+02,3.901977999999999724e+01,9.716537000000000646e+00
9.080928000000000111e+02,3.851120000000000232e+01,9.822098999999999691e+00
9.081028000000000020e+02,3.752550000000000097e+01,9.922992000000000701e+00
9.081127999999999929e+02,3.610428000000000281e+01,1.001698999999999984e+01
9.081227999999999838e+02,3.430058999999999969e+01,1.010210999999999970e+01
9.081327999999999747e+02,3.217732000000000170e+01,1.017670000000000030e+01
9.081427999999999656e+02,2.980536000000000030e+01,1.023942000000000085e+01
9.081527999999999565e+02,2.726153000000000048e+01,1.028935000000000066e+01
9.081627999999999474e+02,2.462638000000000105e+01,1.032593999999999923e+01
9.081728000000000520e+02,2.198183999999999827e+01,1.034905999999999970e+01
9.081828000000000429e+02,1.940887000000000029e+01,1.035899000000000036e+01
9.081928000000000338e+02,1.698517000000000010e+01,1.035640000000000072e+01
9.082028000000000247e+02,1.478293999999999997e+01,1.034230999999999945e+01
9.082128000000000156e+02,1.286683000000000021e+01,1.031809999999999938e+01
9.082228000000000065e+02,1.129212000000000060e+01,1.028542000000000023e+01
9.082327999999999975e+02,1.010313999999999979e+01,1.024615999999999971e+01
9.082427999999999884e+02,9.332069999999999865e+00,1.020237000000000016e+01
9.082527999999999793e+02,8.997987000000000180e+00,1.015621999999999936e+01
9.082627999999999702e+02,9.106391999999999598e+00,1.010993000000000031e+01
9.082727999999999611e+02,9.649069000000000784e+00,1.006568000000000040e+01
9.082827999999999520e+02,1.060435000000000016e+01,1.002555000000000085e+01
9.082928000000000566e+02,1.193777000000000044e+01,9.991478999999999999e+00
9.083028000000000475e+02,1.360308000000000028e+01,9.965177000000000618e+00
9.083128000000000384e+02,1.554360999999999926e+01,9.948085000000000733e+00
9.083228000000000293e+02,1.769395000000000095e+01,9.941328999999999638e+00
9.083328000000000202e+02,1.998180999999999941e+01,9.945677999999999130e+00
9.083428000000000111e+02,2.233015999999999934e+01,9.961527999999999494e+00
9.083528000000000020e+02,2.465947999999999851e+01,9.988875999999999422e+00
9.083627999999999929e+02,2.689007000000000147e+01,1.002732999999999919e+01
9.083727999999999838e+02,2.894441000000000130e+01,1.007610000000000028e+01
9.083827999999999747e+02,3.074938999999999822e+01,1.013402999999999921e+01
9.083927999999999656e+02,3.223852000000000118e+01,1.019964000000000048e+01
9.084027999999999565e+02,3.335385999999999740e+01,1.027115000000000045e+01
9.084127999999999474e+02,3.404778999999999911e+01,1.034651000000000032e+01
9.084228000000000520e+02,3.428443999999999647e+01,1.042351000000000028e+01
9.084328000000000429e+02,3.404079999999999728e+01,1.049981000000000009e+01
9.084428000000000338e+02,3.330751999999999668e+01,1.057297999999999938e+01
9.084528000000000247e+02,3.208923000000000059e+01,1.064063999999999943e+01
9.084628000000000156e+02,3.040456999999999965e+01,1.070045999999999964e+01
9.084728000000000065e+02,2.828575999999999979e+01,1.075028999999999968e+01
9.084827999999999975e+02,2.577777999999999992e+01,1.078814999999999991e+01
9.084927999999999884e+02,2.293724999999999881e+01,1.081235000000000035e+01
9.085027999999999793e+02,1.983090999999999937e+01,1.082154000000000060e+01
9.085127999999999702e+02,1.653386000000000067e+01,1.081470999999999982e+01
9.085227999999999611e+02,1.312750999999999912e+01,1.079125999999999941e+01
9.085327999999999520e+02,9.697421999999999542e+00,1.075101000000000084e+01
9.085428000000000566e+02,6.330949999999999633e+00,1.069420000000000037e+01
9.085528000000000475e+02,3.114860000000000184e+00,1.062152000000000029e+01
9.085628000000000384e+02,1.329583000000000015e-01,1.053406999999999982e+01
9.085728000000000293e+02,-2.536220000000000141e+00,1.043333999999999939e+01
9.085828000000000202e+02,-4.821550000000000225e+00,1.032118999999999964e+01
9.085928000000000111e+02,-6.661340000000000039e+00,1.019978000000000051e+01
9.086028000000000020e+02,-8.004979999999999762e+00,1.007152999999999921e+01
9.086127999999999929e+02,-8.814379999999999882e+00,9.939088999999999174e+00
9.086227999999999838e+02,-9.065039999999999765e+00,9.805194999999999439e+00
9.086327999999999747e+02,-8.746769999999999712e+00,9.672674000000000660e+00
9.086427999999999656e+02,-7.863959999999999617e+00,9.544335000000000235e+00
9.086527999999999565e+02,-6.435489999999999711e+00,9.422902000000000555e+00
9.086627999999999474e+02,-4.494279999999999831e+00,9.310947000000000529e+00
9.086728000000000520e+02,-2.086390000000000189e+00,9.210822999999999539e+00
9.086828000000000429e+02,7.302098000000000200e-01,9.124603000000000463e+00
9.086928000000000338e+02,3.887191000000000063e+00,9.054024000000000072e+00
9.087028000000000247e+02,7.307712000000000430e+00,9.000450000000000728e+00
9.087128000000000156e+02,1.090848000000000084e+01,8.964833000000000496e+00
9.087228000000000065e+02,1.460201999999999956e+01,8.947689000000000448e+00
9.087327999999999975e+02,1.829898000000000025e+01,8.949092999999999520e+00
9.087427999999999884e+02,2.191058999999999912e+01,8.968673000000000783e+00
9.087527999999999793e+02,2.535103000000000151e+01,9.005627999999999744e+00
9.087627999999999702e+02,2.853969000000000023e+01,9.058749000000000606e+00
9.087727999999999611e+02,3.140337999999999852e+01,9.126454999999999984e+00
9.087827999999999520e+02,3.387821000000000282e+01,9.206839000000000439e+00
9.087928000000000566e+02,3.591127999999999787e+01,9.297717999999999705e+00
9.088028000000000475e+02,3.746206999999999709e+01,9.396698999999999913e+00
9.088128000000000384e+02,3.850345000000000084e+01,9.501241999999999521e+00
9.088228000000000293e+02,3.902230000000000132e+01,9.608727000000000018e+00
9.088328000000000202e+02,3.901979999999999649e+01,9.716530000000000555e+00
9.088428000000000111e+02,3.851124999999999687e+01,9.822091999999999601e+00
9.088528000000000020e+02,3.752557000000000187e+01,9.922985999999999862e+00
9.088627999999999929e+02,3.610437999999999903e+01,1.001698000000000022e+01
9.088727999999999838e+02,3.430071999999999832e+01,1.010210999999999970e+01
9.088827999999999747e+02,3.217746000000000350e+01,1.017669000000000068e+01
9.088927999999999656e+02,2.980552000000000135e+01,1.023942000000000085e+01
9.089027999999999565e+02,2.726170000000000115e+01,1.028935000000000066e+01
9.089127999999999474e+02,2.462655000000000172e+01,1.032593999999999923e+01
9.089228000000000520e+02,2.198200999999999894e+01,1.034905999999999970e+01
9.089328000000000429e+02,1.940903000000000134e+01,1.035899000000000036e+01
9.089428000000000338e+02,1.698532000000000153e+01,1.035640000000000072e+01
9.089528000000000247e+02,1.478307000000000038e+01,1.034230999999999945e+01
9.089628000000000156e+02,1.286693999999999960e+01,1.031809999999999938e+01
9.089728000000000065e+02,1.129219999999999935e+01,1.028542000000000023e+01
9.089827999999999975e+02,1.010321000000000069e+01,1.024615999999999971e+01
9.089927999999999884e+02,9.332105000000000317e+00,1.020237000000000016e+01
9.090027999999999793e+02,8.997994000000000270e+00,1.015623000000000076e+01
9.090127999999999702e+02,9.106370999999999327e+00,1.010993999999999993e+01
9.090227999999999611e+02,9.649020999999999404e+00,1.006568000000000040e+01
9.090327999999999520e+02,1.060427999999999926e+01,1.002555000000000085e+01
9.090428000000000566e+02,1.193767000000000067e+01,9.991481000000000279e+00
9.090528000000000475e+02,1.360295999999999950e+01,9.965177999999999869e+00
9.090628000000000384e+02,1.554348000000000063e+01,9.948085999999999984e+00
9.090728000000000293e+02,1.769380999999999915e+01,9.941328999999999638e+00
9.090828000000000202e+02,1.998166000000000153e+01,9.945677999999999130e+00
9.090928000000000111e+02,2.233001000000000147e+01,9.961525999999999215e+00
9.091028000000000020e+02,2.465933000000000064e+01,9.988873999999999143e+00
9.091127999999999929e+02,2.688993999999999929e+01,1.002731999999999957e+01
9.091227999999999838e+02,2.894428999999999874e+01,1.007609000000000066e+01
9.091327999999999747e+02,3.074928999999999846e+01,1.013402999999999921e+01
9.091427999999999656e+02,3.223843999999999710e+01,1.019964000000000048e+01
9.091527999999999565e+02,3.335379999999999967e+01,1.027114000000000082e+01
9.091627999999999474e+02,3.404775999999999669e+01,1.034651000000000032e+01
9.091728000000000520e+02,3.428443999999999647e+01,1.042351000000000028e+01
9.091828000000000429e+02,3.404082999999999970e+01,1.049980000000000047e+01
9.091928000000000338e+02,3.330758000000000152e+01,1.057297999999999938e+01
9.092028000000000247e+02,3.208932000000000073e+01,1.064062999999999981e+01
9.092128000000000156e+02,3.040468999999999866e+01,1.070045999999999964e+01
9.092228000000000065e+02,2.828591000000000122e+01,1.075028000000000006e+01
9.092327999999999975e+02,2.577795000000000059e+01,1.078814000000000028e+01
9.092427999999999884e+02,2.293743999999999872e+01,1.081235000000000035e+01
9.092527999999999793e+02,1.983111999999999853e+01,1.082154000000000060e+01
9.092627999999999702e+02,1.653406999999999982e+01,1.081470999999999982e+01
9.092727999999999611e+02,1.312772999999999968e+01,1.079125999999999941e+01
9.092827999999999520e+02,9.697639000000000564e+00,1.075101000000000084e+01
9.092928000000000566e+02,6.331159999999999677e+00,1.069420000000000037e+01
9.093028000000000475e+02,3.115057999999999883e+00,1.062152000000000029e+01
9.093128000000000384e+02,1.331386999999999987e-01,1.053406999999999982e+01
9.093228000000000293e+02,-2.536059999999999981e+00,1.043335000000000079e+01
9.093328000000000202e+02,-4.821419999999999817e+00,1.032118999999999964e+01
9.093428000000000111e+02,-6.661240000000000272e+00,1.019978000000000051e+01
9.093528000000000020e+02,-8.004910000000000636e+00,1.007154000000000060e+01
9.093627999999999929e+02,-8.814339999999999620e+00,9.939097000000000293e+00
9.093727999999999838e+02,-9.065049999999999386e+00,9.805203999999999809e+00
9.093827999999999747e+02,-8.746809999999999974e+00,9.672682999999999254e+00
9.093927999999999656e+02,-7.864029999999999632e+00,9.544342999999999577e+00
9.094027999999999565e+02,-6.435590000000000366e+00,9.422909000000000646e+00
9.094127999999999474e+02,-4.494419999999999860e+00,9.310954000000000619e+00
9.094228000000000520e+02,-2.086559999999999970e+00,9.210829000000000377e+00
9.094328000000000429e+02,7.300191999999999792e-01,9.124608000000000274e+00
9.094428000000000338e+02,3.886981000000000019e+00,9.054028000000000631e+00
9.094528000000000247e+02,7.307488000000000206e+00,9.000453000000000259e+00
9.094628000000000156e+02,1.090825000000000067e+01,8.964833999999999747e+00
9.094728000000000065e+02,1.460177999999999976e+01,8.947689999999999699e+00
9.094827999999999975e+02,1.829873999999999867e+01,8.949092000000000269e+00
9.094927999999999884e+02,2.191037000000000035e+01,8.968671000000000504e+00
9.095027999999999793e+02,2.535081999999999880e+01,9.005625000000000213e+00
9.095127999999999702e+02,2.853950000000000031e+01,9.058745000000000047e+00
9.095227999999999611e+02,3.140321000000000140e+01,9.126450999999999425e+00
9.095327999999999520e+02,3.387805999999999784e+01,9.206832999999999601e+00
9.095428000000000566e+02,3.591116000000000241e+01,9.297712000000000643e+00
9.095528000000000475e+02,3.746199000000000012e+01,9.396693000000000850e+00
9.095628000000000384e+02,3.850339999999999918e+01,9.501234999999999431e+00
9.095728000000000293e+02,3.902228999999999814e+01,9.608719999999999928e+00
9.095828000000000202e+02,3.901982000000000284e+01,9.716523000000000465e+00
9.095928000000000111e+02,3.851129999999999853e+01,9.822086000000000539e+00
9.096028000000000020e+02,3.752564999999999884e+01,9.922980000000000800e+00
9.096127999999999929e+02,3.610448999999999842e+01,1.001698000000000022e+01
9.096227999999999838e+02,3.430084000000000088e+01,1.010210000000000008e+01
9.096327999999999747e+02,3.217761000000000138e+01,1.017669000000000068e+01
9.096427999999999656e+02,2.980566999999999922e+01,1.023942000000000085e+01
9.096527999999999565e+02,2.726185999999999865e+01,1.028935000000000066e+01
9.096627999999999474e+02,2.462671999999999883e+01,1.032593999999999923e+01
9.096728000000000520e+02,2.198216999999999999e+01,1.034905999999999970e+01
9.096828000000000429e+02,1.940918999999999883e+01,1.035899000000000036e+01
9.096928000000000338e+02,1.698546999999999940e+01,1.035640000000000072e+01
9.097028000000000247e+02,1.478320000000000078e+01,1.034230999999999945e+01
9.097128000000000156e+02,1.286705000000000076e+01,1.031809999999999938e+01
9.097228000000000065e+02,1.129228999999999949e+01,1.028542999999999985e+01
9.097327999999999975e+02,1.010327000000000019e+01,1.024615999999999971e+01
9.097427999999999884e+02,9.332141000000000020e+00,1.020237999999999978e+01
9.097527999999999793e+02,8.998001000000000360e+00,1.015623000000000076e+01
9.097627999999999702e+02,9.106351000000000084e+00,1.010993999999999993e+01
9.097727999999999611e+02,9.648972999999999800e+00,1.006568000000000040e+01
9.097827999999999520e+02,1.060420000000000051e+01,1.002556000000000047e+01
9.097928000000000566e+02,1.193756999999999913e+01,9.991483000000000558e+00
9.098028000000000475e+02,1.360285000000000011e+01,9.965178999999999121e+00
9.098128000000000384e+02,1.554335000000000022e+01,9.948086999999999236e+00
9.098228000000000293e+02,1.769367000000000090e+01,9.941328999999999638e+00
9.098328000000000202e+02,1.998151000000000010e+01,9.945676999999999879e+00
9.098428000000000111e+02,2.232986000000000004e+01,9.961524999999999963e+00
9.098528000000000020e+02,2.465918999999999883e+01,9.988872000000000639e+00
9.098627999999999929e+02,2.688980000000000103e+01,1.002731999999999957e+01
9.098727999999999838e+02,2.894416000000000011e+01,1.007609000000000066e+01
9.098827999999999747e+02,3.074917999999999907e+01,1.013401999999999958e+01
9.098927999999999656e+02,3.223834999999999695e+01,1.019963000000000086e+01
9.099027999999999565e+02,3.335374999999999801e+01,1.027114000000000082e+01
9.099127999999999474e+02,3.404773000000000138e+01,1.034650000000000070e+01
9.099228000000000520e+02,3.428443999999999647e+01,1.042350000000000065e+01
9.099328000000000429e+02,3.404086000000000212e+01,1.049980000000000047e+01
9.099428000000000338e+02,3.330763999999999925e+01,1.057296999999999976e+01
9.099528000000000247e+02,3.208941000000000088e+01,1.064062999999999981e+01
9.099628000000000156e+02,3.040482000000000085e+01,1.070045999999999964e+01
9.099728000000000065e+02,2.828605999999999909e+01,1.075028000000000006e+01
9.099827999999999975e+02,2.577812000000000126e+01,1.078814000000000028e+01
9.099927999999999884e+02,2.293762999999999863e+01,1.081235000000000035e+01
9.100027999999999793e+02,1.983132000000000161e+01,1.082154000000000060e+01
9.100127999999999702e+02,1.653427999999999898e+01,1.081470999999999982e+01
9.100227999999999611e+02,1.312794000000000061e+01,1.079127000000000081e+01
9.100327999999999520e+02,9.697855999999999810e+00,1.075101000000000084e+01
9.100428000000000566e+02,6.331369999999999720e+00,1.069420999999999999e+01
9.100528000000000475e+02,3.115256000000000025e+00,1.062152999999999992e+01
9.100628000000000384e+02,1.333189999999999931e-01,1.053407999999999944e+01
9.100728000000000293e+02,-2.535899999999999821e+00,1.043335000000000079e+01
9.100828000000000202e+02,-4.821290000000000298e+00,1.032119999999999926e+01
9.100928000000000111e+02,-6.661139999999999617e+00,1.019979000000000013e+01
9.101028000000000020e+02,-8.004839999999999733e+00,1.007155000000000022e+01
9.101127999999999929e+02,-8.814310000000000755e+00,9.939106000000000662e+00
9.101227999999999838e+02,-9.065049999999999386e+00,9.805211999999999151e+00
9.101327999999999747e+02,-8.746850000000000236e+00,9.672691000000000372e+00
9.101427999999999656e+02,-7.864099999999999646e+00,9.544351000000000695e+00
9.101527999999999565e+02,-6.435699999999999754e+00,9.422916999999999987e+00
9.101627999999999474e+02,-4.494559999999999889e+00,9.310961000000000709e+00
9.101728000000000520e+02,-2.086720000000000130e+00,9.210834999999999440e+00
9.101828000000000429e+02,7.298286999999999969e-01,9.124613000000000085e+00
9.101928000000000338e+02,3.886772000000000116e+00,9.054031999999999414e+00
9.102028000000000247e+02,7.307263999999999982e+00,9.000455999999999790e+00
9.102128000000000156e+02,1.090802000000000049e+01,8.964836000000000027e+00
9.102228000000000065e+02,1.460153999999999996e+01,8.947689999999999699e+00
9.102327999999999975e+02,1.829851000000000028e+01,8.949090999999999241e+00
9.102427999999999884e+02,2.191013999999999839e+01,8.968669999999999476e+00
9.102527999999999793e+02,2.535060000000000002e+01,9.005622999999999934e+00
9.102627999999999702e+02,2.853931000000000040e+01,9.058742000000000516e+00
9.102727999999999611e+02,3.140304000000000073e+01,9.126445999999999614e+00
9.102827999999999520e+02,3.387792000000000314e+01,9.206827999999999790e+00
9.102928000000000566e+02,3.591105000000000302e+01,9.297705999999999804e+00
9.103028000000000475e+02,3.746191000000000315e+01,9.396686000000000760e+00
9.103128000000000384e+02,3.850334999999999752e+01,9.501227999999999341e+00
9.103228000000000293e+02,3.902226999999999890e+01,9.608712999999999838e+00
9.103328000000000202e+02,3.901982999999999890e+01,9.716516999999999626e+00
9.103428000000000111e+02,3.851133999999999702e+01,9.822079000000000448e+00
9.103528000000000020e+02,3.752573000000000292e+01,9.922973000000000710e+00
9.103627999999999929e+02,3.610459000000000174e+01,1.001697000000000060e+01
9.103727999999999838e+02,3.430096999999999952e+01,1.010210000000000008e+01
9.103827999999999747e+02,3.217775000000000318e+01,1.017667999999999928e+01
9.103927999999999656e+02,2.980583000000000027e+01,1.023940999999999946e+01
9.104027999999999565e+02,2.726202999999999932e+01,1.028933999999999926e+01
9.104127999999999474e+02,2.462688999999999950e+01,1.032593999999999923e+01
9.104228000000000520e+02,2.198234000000000066e+01,1.034905999999999970e+01
9.104328000000000429e+02,1.940934999999999988e+01,1.035899000000000036e+01
9.104428000000000338e+02,1.698562000000000083e+01,1.035640000000000072e+01
9.104528000000000247e+02,1.478334000000000081e+01,1.034230999999999945e+01
9.104628000000000156e+02,1.286716000000000015e+01,1.031811000000000078e+01
9.104728000000000065e+02,1.129237999999999964e+01,1.028542999999999985e+01
9.104827999999999975e+02,1.010332999999999970e+01,1.024616999999999933e+01
9.104927999999999884e+02,9.332176000000000471e+00,1.020237999999999978e+01
9.105027999999999793e+02,8.998008000000000450e+00,1.015623000000000076e+01
9.105127999999999702e+02,9.106329999999999814e+00,1.010993999999999993e+01
9.105227999999999611e+02,9.648925000000000196e+00,1.006569000000000003e+01
9.105327999999999520e+02,1.060412999999999961e+01,1.002556000000000047e+01
9.105428000000000566e+02,1.193748000000000076e+01,9.991483999999999810e+00
9.105528000000000475e+02,1.360272999999999932e+01,9.965180999999999401e+00
9.105628000000000384e+02,1.554321999999999981e+01,9.948086999999999236e+00
9.105728000000000293e+02,1.769352999999999909e+01,9.941328999999999638e+00
9.105828000000000202e+02,1.998136999999999830e+01,9.945676999999999879e+00
9.105928000000000111e+02,2.232970999999999862e+01,9.961522999999999683e+00
9.106028000000000020e+02,2.465904000000000096e+01,9.988868999999999332e+00
9.106127999999999929e+02,2.688965999999999923e+01,1.002731999999999957e+01
9.106227999999999838e+02,2.894404000000000110e+01,1.007609000000000066e+01
9.106327999999999747e+02,3.074907999999999930e+01,1.013401999999999958e+01
9.106427999999999656e+02,3.223826999999999998e+01,1.019963000000000086e+01
9.106527999999999565e+02,3.335369000000000028e+01,1.027112999999999943e+01
9.106627999999999474e+02,3.404769999999999897e+01,1.034650000000000070e+01
9.106728000000000520e+02,3.428443999999999647e+01,1.042350000000000065e+01
9.106828000000000429e+02,3.404088999999999743e+01,1.049979000000000084e+01
9.106928000000000338e+02,3.330769999999999698e+01,1.057296999999999976e+01
9.107028000000000247e+02,3.208950999999999709e+01,1.064062999999999981e+01
9.107128000000000156e+02,3.040493999999999986e+01,1.070045000000000002e+01
9.107228000000000065e+02,2.828620000000000090e+01,1.075028000000000006e+01
9.107327999999999975e+02,2.577828999999999837e+01,1.078814000000000028e+01
9.107427999999999884e+02,2.293781999999999854e+01,1.081235000000000035e+01
9.107527999999999793e+02,1.983153000000000077e+01,1.082154000000000060e+01
9.107627999999999702e+02,1.653450000000000131e+01,1.081471999999999944e+01
9.107727999999999611e+02,1.312815999999999939e+01,1.079127000000000081e+01
9.107827999999999520e+02,9.698073000000000832e+00,1.075102000000000046e+01
9.107928000000000566e+02,6.331579999999999764e+00,1.069420999999999999e+01
9.108028000000000475e+02,3.115454000000000168e+00,1.062152999999999992e+01
9.108128000000000384e+02,1.334992999999999874e-01,1.053409000000000084e+01
9.108228000000000293e+02,-2.535740000000000105e+00,1.043336000000000041e+01
9.108328000000000202e+02,-4.821159999999999890e+00,1.032121000000000066e+01
9.108428000000000111e+02,-6.661039999999999850e+00,1.019979999999999976e+01
9.108528000000000020e+02,-8.004770000000000607e+00,1.007155999999999985e+01
9.108627999999999929e+02,-8.814280000000000115e+00,9.939114000000000004e+00
9.108727999999999838e+02,-9.065049999999999386e+00,9.805220999999999520e+00
9.108827999999999747e+02,-8.746890000000000498e+00,9.672698999999999714e+00
9.108927999999999656e+02,-7.864180000000000170e+00,9.544359000000000037e+00
9.109027999999999565e+02,-6.435810000000000031e+00,9.422924000000000078e+00
9.109127999999999474e+02,-4.494690000000000296e+00,9.310966999999999771e+00
9.109228000000000520e+02,-2.086889999999999912e+00,9.210841000000000278e+00
9.109328000000000429e+02,7.296380999999999561e-01,9.124617999999999896e+00
9.109428000000000338e+02,3.886562000000000072e+00,9.054035999999999973e+00
9.109528000000000247e+02,7.307039999999999758e+00,9.000458999999999321e+00
9.109628000000000156e+02,1.090778000000000070e+01,8.964838000000000306e+00
9.109728000000000065e+02,1.460130999999999979e+01,8.947691000000000727e+00
9.109827999999999975e+02,1.829827999999999832e+01,8.949090999999999241e+00
9.109927999999999884e+02,2.190991999999999962e+01,8.968667999999999196e+00
9.110027999999999793e+02,2.535039000000000087e+01,9.005620000000000402e+00
9.110127999999999702e+02,2.853911000000000087e+01,9.058737999999999957e+00
9.110227999999999611e+02,3.140287000000000006e+01,9.126440999999999804e+00
9.110327999999999520e+02,3.387776999999999816e+01,9.206822000000000727e+00
9.110428000000000566e+02,3.591093999999999653e+01,9.297700000000000742e+00
9.110528000000000475e+02,3.746182999999999907e+01,9.396679999999999922e+00
9.110628000000000384e+02,3.850330999999999904e+01,9.501220999999999250e+00
9.110728000000000293e+02,3.902226000000000283e+01,9.608705999999999747e+00
9.110828000000000202e+02,3.901984999999999815e+01,9.716509999999999536e+00
9.110928000000000111e+02,3.851138999999999868e+01,9.822072000000000358e+00
9.111028000000000020e+02,3.752580999999999989e+01,9.922966999999999871e+00
9.111127999999999929e+02,3.610468999999999795e+01,1.001695999999999920e+01
9.111227999999999838e+02,3.430109000000000208e+01,1.010209000000000046e+01
9.111327999999999747e+02,3.217790000000000106e+01,1.017667999999999928e+01
9.111427999999999656e+02,2.980599000000000132e+01,1.023940999999999946e+01
9.111527999999999565e+02,2.726219000000000037e+01,1.028933999999999926e+01
9.111627999999999474e+02,2.462706000000000017e+01,1.032593999999999923e+01
9.111728000000000520e+02,2.198251000000000133e+01,1.034905999999999970e+01
9.111828000000000429e+02,1.940951000000000093e+01,1.035899000000000036e+01
9.111928000000000338e+02,1.698576999999999870e+01,1.035640000000000072e+01
9.112028000000000247e+02,1.478346999999999944e+01,1.034230999999999945e+01
9.112128000000000156e+02,1.286727999999999916e+01,1.031811000000000078e+01
9.112228000000000065e+02,1.129246999999999979e+01,1.028542999999999985e+01
9.112327999999999975e+02,1.010338999999999920e+01,1.024616999999999933e+01
9.112427999999999884e+02,9.332210999999999146e+00,1.020237999999999978e+01
9.112527999999999793e+02,8.998015999999999792e+00,1.015624000000000038e+01
9.112627999999999702e+02,9.106308999999999543e+00,1.010994999999999955e+01
9.112727999999999611e+02,9.648877000000000592e+00,1.006569000000000003e+01
9.112827999999999520e+02,1.060406000000000049e+01,1.002556000000000047e+01
9.112928000000000566e+02,1.193737999999999921e+01,9.991486000000000089e+00
9.113028000000000475e+02,1.360261000000000031e+01,9.965182000000000428e+00
9.113128000000000384e+02,1.554308999999999941e+01,9.948088000000000264e+00
9.113228000000000293e+02,1.769339000000000084e+01,9.941328999999999638e+00
9.113328000000000202e+02,1.998122000000000043e+01,9.945676000000000627e+00
9.113428000000000111e+02,2.232956000000000074e+01,9.961522000000000432e+00
9.113528000000000020e+02,2.465889999999999915e+01,9.988867000000000829e+00
9.113627999999999929e+02,2.688952000000000098e+01,1.002731999999999957e+01
9.113727999999999838e+02,2.894391999999999854e+01,1.007607999999999926e+01
9.113827999999999747e+02,3.074896999999999991e+01,1.013400999999999996e+01
9.113927999999999656e+02,3.223819000000000301e+01,1.019963000000000086e+01
9.114027999999999565e+02,3.335363000000000255e+01,1.027112999999999943e+01
9.114127999999999474e+02,3.404766999999999655e+01,1.034648999999999930e+01
9.114228000000000520e+02,3.428443999999999647e+01,1.042348999999999926e+01
9.114328000000000429e+02,3.404091999999999985e+01,1.049979000000000084e+01
9.114428000000000338e+02,3.330776000000000181e+01,1.057296000000000014e+01
9.114528000000000247e+02,3.208959999999999724e+01,1.064062000000000019e+01
9.114628000000000156e+02,3.040505999999999887e+01,1.070045000000000002e+01
9.114728000000000065e+02,2.828634999999999877e+01,1.075028000000000006e+01
9.114827999999999975e+02,2.577846999999999866e+01,1.078814000000000028e+01
9.114927999999999884e+02,2.293800999999999846e+01,1.081235000000000035e+01
9.115027999999999793e+02,1.983173000000000030e+01,1.082154000000000060e+01
9.115127999999999702e+02,1.653471000000000046e+01,1.081471999999999944e+01
9.115227999999999611e+02,1.312837999999999994e+01,1.079127000000000081e+01
9.115327999999999520e+02,9.698290000000000077e+00,1.075102000000000046e+01
9.115428000000000566e+02,6.331789999999999807e+00,1.069421999999999962e+01
9.115528000000000475e+02,3.115651000000000170e+00,1.062153999999999954e+01
9.115628000000000384e+02,1.336796000000000095e-01,1.053409000000000084e+01
9.115728000000000293e+02,-2.535579999999999945e+00,1.043337000000000003e+01
9.115828000000000202e+02,-4.821030000000000371e+00,1.032122000000000028e+01
9.115928000000000111e+02,-6.660940000000000083e+00,1.019980999999999938e+01
9.116028000000000020e+02,-8.004699999999999704e+00,1.007156999999999947e+01
9.116127999999999929e+02,-8.814239999999999853e+00,9.939123000000000374e+00
9.116227999999999838e+02,-9.065049999999999386e+00,9.805229000000000639e+00
9.116327999999999747e+02,-8.746930000000000760e+00,9.672708000000000084e+00
9.116427999999999656e+02,-7.864250000000000185e+00,9.544366999999999379e+00
9.116527999999999565e+02,-6.435920000000000307e+00,9.422931000000000168e+00
9.116627999999999474e+02,-4.494830000000000325e+00,9.310973999999999862e+00
9.116728000000000520e+02,-2.087060000000000137e+00,9.210846999999999341e+00
9.116828000000000429e+02,7.294475999999999738e-01,9.124622999999999706e+00
9.116928000000000338e+02,3.886352000000000029e+00,9.054040000000000532e+00
9.117028000000000247e+02,7.306816000000000422e+00,9.000462000000000629e+00
9.117128000000000156e+02,1.090755000000000052e+01,8.964838999999999558e+00
9.117228000000000065e+02,1.460106999999999999e+01,8.947691000000000727e+00
9.117327999999999975e+02,1.829804000000000030e+01,8.949089999999999989e+00
9.117427999999999884e+02,2.190969000000000122e+01,8.968666000000000693e+00
9.117527999999999793e+02,2.535018000000000171e+01,9.005617000000000871e+00
9.117627999999999702e+02,2.853892000000000095e+01,9.058733999999999398e+00
9.117727999999999611e+02,3.140269999999999939e+01,9.126435999999999993e+00
9.117827999999999520e+02,3.387763000000000346e+01,9.206816999999999140e+00
9.117928000000000566e+02,3.591082000000000107e+01,9.297693999999999903e+00
9.118028000000000475e+02,3.746173999999999893e+01,9.396672999999999831e+00
9.118128000000000384e+02,3.850325999999999738e+01,9.501215000000000188e+00
9.118228000000000293e+02,3.902223999999999648e+01,9.608698999999999657e+00
9.118328000000000202e+02,3.901986000000000132e+01,9.716502999999999446e+00
9.118428000000000111e+02,3.851144000000000034e+01,9.822065999999999519e+00
9.118528000000000020e+02,3.752588000000000079e+01,9.922961000000000809e+00
9.118627999999999929e+02,3.610479999999999734e+01,1.001695999999999920e+01
9.118727999999999838e+02,3.430122000000000071e+01,1.010209000000000046e+01
9.118827999999999747e+02,3.217804000000000286e+01,1.017667999999999928e+01
9.118927999999999656e+02,2.980613999999999919e+01,1.023940999999999946e+01
9.119027999999999565e+02,2.726236000000000104e+01,1.028933999999999926e+01
9.119127999999999474e+02,2.462723000000000084e+01,1.032592999999999961e+01
9.119228000000000520e+02,2.198266999999999882e+01,1.034905999999999970e+01
9.119328000000000429e+02,1.940966999999999842e+01,1.035899000000000036e+01
9.119428000000000338e+02,1.698591000000000051e+01,1.035640000000000072e+01
9.119528000000000247e+02,1.478359999999999985e+01,1.034232000000000085e+01
9.119628000000000156e+02,1.286739000000000033e+01,1.031811000000000078e+01
9.119728000000000065e+02,1.129255999999999993e+01,1.028542999999999985e+01
9.119827999999999975e+02,1.010346000000000011e+01,1.024616999999999933e+01
9.119927999999999884e+02,9.332245999999999597e+00,1.020237999999999978e+01
9.120027999999999793e+02,8.998022999999999882e+00,1.015624000000000038e+01
9.120127999999999702e+02,9.106287999999999272e+00,1.010994999999999955e+01
9.120227999999999611e+02,9.648828999999999212e+00,1.006569000000000003e+01
9.120327999999999520e+02,1.060397999999999996e+01,1.002556000000000047e+01
9.120428000000000566e+02,1.193729000000000084e+01,9.991488000000000369e+00
9.120528000000000475e+02,1.360249999999999915e+01,9.965184000000000708e+00
9.120628000000000384e+02,1.554296000000000078e+01,9.948088999999999515e+00
9.120728000000000293e+02,1.769323999999999941e+01,9.941328999999999638e+00
9.120828000000000202e+02,1.998106999999999900e+01,9.945674999999999599e+00
9.120928000000000111e+02,2.232940999999999931e+01,9.961520999999999404e+00
9.121028000000000020e+02,2.465875000000000128e+01,9.988865000000000549e+00
9.121127999999999929e+02,2.688938999999999879e+01,1.002730999999999995e+01
9.121227999999999838e+02,2.894378999999999991e+01,1.007607999999999926e+01
9.121327999999999747e+02,3.074886000000000053e+01,1.013400999999999996e+01
9.121427999999999656e+02,3.223810000000000286e+01,1.019961999999999946e+01
9.121527999999999565e+02,3.335356999999999772e+01,1.027111999999999981e+01
9.121627999999999474e+02,3.404764000000000124e+01,1.034648999999999930e+01
9.121728000000000520e+02,3.428443999999999647e+01,1.042348999999999926e+01
9.121828000000000429e+02,3.404095000000000226e+01,1.049977999999999945e+01
9.121928000000000338e+02,3.330783000000000271e+01,1.057296000000000014e+01
9.122028000000000247e+02,3.208968999999999738e+01,1.064062000000000019e+01
9.122128000000000156e+02,3.040518000000000143e+01,1.070045000000000002e+01
9.122228000000000065e+02,2.828650000000000020e+01,1.075027000000000044e+01
9.122327999999999975e+02,2.577863999999999933e+01,1.078814000000000028e+01
9.122427999999999884e+02,2.293819999999999837e+01,1.081235000000000035e+01
9.122527999999999793e+02,1.983192999999999984e+01,1.082154000000000060e+01
9.122627999999999702e+02,1.653492999999999924e+01,1.081471999999999944e+01
9.122727999999999611e+02,1.312860000000000049e+01,1.079127000000000081e+01
9.122827999999999520e+02,9.698506999999999323e+00,1.075102000000000046e+01
9.122928000000000566e+02,6.331999999999999851e+00,1.069421999999999962e+01
9.123028000000000475e+02,3.115848999999999869e+00,1.062153999999999954e+01
9.123128000000000384e+02,1.338600000000000068e-01,1.053410000000000046e+01
9.123228000000000293e+02,-2.535429999999999851e+00,1.043337000000000003e+01
9.123328000000000202e+02,-4.820899999999999963e+00,1.032122000000000028e+01
9.123428000000000111e+02,-6.660829999999999806e+00,1.019982000000000077e+01
9.123528000000000020e+02,-8.004630000000000578e+00,1.007158000000000087e+01
9.123627999999999929e+02,-8.814209999999999212e+00,9.939130999999999716e+00
9.123727999999999838e+02,-9.065049999999999386e+00,9.805237999999999232e+00
9.123827999999999747e+02,-8.746959999999999624e+00,9.672715999999999426e+00
9.123927999999999656e+02,-7.864320000000000199e+00,9.544375000000000497e+00
9.124027999999999565e+02,-6.436020000000000074e+00,9.422938999999999510e+00
9.124127999999999474e+02,-4.494970000000000354e+00,9.310980999999999952e+00
9.124228000000000520e+02,-2.087219999999999853e+00,9.210853000000000179e+00
9.124328000000000429e+02,7.292570000000000441e-01,9.124627999999999517e+00
9.124428000000000338e+02,3.886141999999999985e+00,9.054043999999999315e+00
9.124528000000000247e+02,7.306592000000000198e+00,9.000465000000000160e+00
9.124628000000000156e+02,1.090732000000000035e+01,8.964840999999999838e+00
9.124728000000000065e+02,1.460083999999999982e+01,8.947691999999999979e+00
9.124827999999999975e+02,1.829780999999999835e+01,8.949089000000000738e+00
9.124927999999999884e+02,2.190946999999999889e+01,8.968664000000000414e+00
9.125027999999999793e+02,2.534996999999999900e+01,9.005613999999999564e+00
9.125127999999999702e+02,2.853873000000000104e+01,9.058730000000000615e+00
9.125227999999999611e+02,3.140252999999999872e+01,9.126431999999999434e+00
9.125327999999999520e+02,3.387749000000000166e+01,9.206811000000000078e+00
9.125428000000000566e+02,3.591071000000000168e+01,9.297688000000000841e+00
9.125528000000000475e+02,3.746166000000000196e+01,9.396667000000000769e+00
9.125628000000000384e+02,3.850321000000000282e+01,9.501208000000000098e+00
9.125728000000000293e+02,3.902221999999999724e+01,9.608693000000000595e+00
9.125828000000000202e+02,3.901988000000000056e+01,9.716495999999999356e+00
9.125928000000000111e+02,3.851149000000000200e+01,9.822058999999999429e+00
9.126028000000000020e+02,3.752595999999999776e+01,9.922954999999999970e+00
9.126127999999999929e+02,3.610490000000000066e+01,1.001694999999999958e+01
9.126227999999999838e+02,3.430134999999999934e+01,1.010208000000000084e+01
9.126327999999999747e+02,3.217817999999999756e+01,1.017666999999999966e+01
9.126427999999999656e+02,2.980630000000000024e+01,1.023939999999999984e+01
9.126527999999999565e+02,2.726253000000000171e+01,1.028933999999999926e+01
9.126627999999999474e+02,2.462740000000000151e+01,1.032592999999999961e+01
9.126728000000000520e+02,2.198283999999999949e+01,1.034905999999999970e+01
9.126828000000000429e+02,1.940982999999999947e+01,1.035899000000000036e+01
9.126928000000000338e+02,1.698605999999999838e+01,1.035640000000000072e+01
9.127028000000000247e+02,1.478373000000000026e+01,1.034232000000000085e+01
9.127128000000000156e+02,1.286749999999999972e+01,1.031811000000000078e+01
9.127228000000000065e+02,1.129265000000000008e+01,1.028543999999999947e+01
9.127327999999999975e+02,1.010351999999999961e+01,1.024616999999999933e+01
9.127427999999999884e+02,9.332281999999999300e+00,1.020238999999999940e+01
9.127527999999999793e+02,8.998029999999999973e+00,1.015624000000000038e+01
9.127627999999999702e+02,9.106267000000000778e+00,1.010994999999999955e+01
9.127727999999999611e+02,9.648780999999999608e+00,1.006569999999999965e+01
9.127827999999999520e+02,1.060391000000000084e+01,1.002556000000000047e+01
9.127928000000000566e+02,1.193718999999999930e+01,9.991490000000000649e+00
9.128028000000000475e+02,1.360238000000000014e+01,9.965184999999999960e+00
9.128128000000000384e+02,1.554283000000000037e+01,9.948090000000000543e+00
9.128228000000000293e+02,1.769310000000000116e+01,9.941328999999999638e+00
9.128328000000000202e+02,1.998092000000000112e+01,9.945674999999999599e+00
9.128428000000000111e+02,2.232926000000000144e+01,9.961518999999999124e+00
9.128528000000000020e+02,2.465859999999999985e+01,9.988863000000000270e+00
9.128627999999999929e+02,2.688925000000000054e+01,1.002730999999999995e+01
9.128727999999999838e+02,2.894367000000000090e+01,1.007606999999999964e+01
9.128827999999999747e+02,3.074876000000000076e+01,1.013400999999999996e+01
9.128927999999999656e+02,3.223801999999999879e+01,1.019961999999999946e+01
9.129027999999999565e+02,3.335350999999999999e+01,1.027111999999999981e+01
9.129127999999999474e+02,3.404760999999999882e+01,1.034647999999999968e+01
9.129228000000000520e+02,3.428443999999999647e+01,1.042347999999999963e+01
9.129328000000000429e+02,3.404099000000000075e+01,1.049977999999999945e+01
9.129428000000000338e+02,3.330789000000000044e+01,1.057295000000000051e+01
9.129528000000000247e+02,3.208977999999999753e+01,1.064061000000000057e+01
9.129628000000000156e+02,3.040530000000000044e+01,1.070044000000000040e+01
9.129728000000000065e+02,2.828665000000000163e+01,1.075027000000000044e+01
9.129827999999999975e+02,2.577881000000000000e+01,1.078813000000000066e+01
9.129927999999999884e+02,2.293838999999999828e+01,1.081235000000000035e+01
9.130027999999999793e+02,1.983213999999999899e+01,1.082154000000000060e+01
9.130127999999999702e+02,1.653513999999999839e+01,1.081471999999999944e+01
9.130227999999999611e+02,1.312881999999999927e+01,1.079127000000000081e+01
9.130327999999999520e+02,9.698722999999999317e+00,1.075102000000000046e+01
9.130428000000000566e+02,6.332209999999999894e+00,1.069421999999999962e+01
9.130528000000000475e+02,3.116047000000000011e+00,1.062154999999999916e+01
9.130628000000000384e+02,1.340403000000000011e-01,1.053410000000000046e+01
9.130728000000000293e+02,-2.535270000000000135e+00,1.043337999999999965e+01
9.130828000000000202e+02,-4.820759999999999934e+00,1.032122999999999990e+01
9.130928000000000111e+02,-6.660730000000000040e+00,1.019982000000000077e+01
9.131028000000000020e+02,-8.004569999999999297e+00,1.007158000000000087e+01
9.131127999999999929e+02,-8.814170000000000726e+00,9.939140000000000086e+00
9.131227999999999838e+02,-9.065060000000000784e+00,9.805246000000000350e+00
9.131327999999999747e+02,-8.746999999999999886e+00,9.672724000000000544e+00
9.131427999999999656e+02,-7.864399999999999835e+00,9.544382999999999839e+00
9.131527999999999565e+02,-6.436130000000000351e+00,9.422945999999999600e+00
9.131627999999999474e+02,-4.495110000000000383e+00,9.310988000000000042e+00
9.131728000000000520e+02,-2.087390000000000079e+00,9.210858999999999241e+00
9.131828000000000429e+02,7.290664999999999507e-01,9.124632999999999328e+00
9.131928000000000338e+02,3.885931999999999942e+00,9.054047999999999874e+00
9.132028000000000247e+02,7.306367999999999974e+00,9.000467000000000439e+00
9.132128000000000156e+02,1.090709000000000017e+01,8.964843000000000117e+00
9.132228000000000065e+02,1.460060000000000002e+01,8.947691999999999979e+00
9.132327999999999975e+02,1.829757999999999996e+01,8.949089000000000738e+00
9.132427999999999884e+02,2.190924000000000049e+01,8.968662000000000134e+00
9.132527999999999793e+02,2.534975999999999985e+01,9.005611000000000033e+00
9.132627999999999702e+02,2.853854000000000113e+01,9.058726000000000056e+00
9.132727999999999611e+02,3.140236000000000161e+01,9.126426999999999623e+00
9.132827999999999520e+02,3.387733999999999668e+01,9.206806000000000267e+00
9.132928000000000566e+02,3.591058999999999912e+01,9.297682000000000002e+00
9.133028000000000475e+02,3.746157999999999788e+01,9.396660000000000679e+00
9.133128000000000384e+02,3.850316000000000116e+01,9.501201000000000008e+00
9.133228000000000293e+02,3.902221000000000117e+01,9.608686000000000504e+00
9.133328000000000202e+02,3.901989999999999981e+01,9.716488999999999265e+00
9.133428000000000111e+02,3.851153999999999655e+01,9.822053000000000367e+00
9.133528000000000020e+02,3.752604000000000184e+01,9.922948999999999131e+00
9.133627999999999929e+02,3.610499999999999687e+01,1.001694999999999958e+01
9.133727999999999838e+02,3.430147000000000190e+01,1.010208000000000084e+01
9.133827999999999747e+02,3.217833000000000254e+01,1.017666999999999966e+01
9.133927999999999656e+02,2.980646000000000129e+01,1.023939999999999984e+01
9.134027999999999565e+02,2.726268999999999920e+01,1.028932999999999964e+01
9.134127999999999474e+02,2.462755999999999901e+01,1.032592999999999961e+01
9.134228000000000520e+02,2.198301000000000016e+01,1.034905999999999970e+01
9.134328000000000429e+02,1.940999000000000052e+01,1.035899000000000036e+01
9.134428000000000338e+02,1.698620999999999981e+01,1.035640000000000072e+01
9.134528000000000247e+02,1.478386000000000067e+01,1.034232000000000085e+01
9.134628000000000156e+02,1.286761000000000088e+01,1.031811000000000078e+01
9.134728000000000065e+02,1.129273000000000060e+01,1.028543999999999947e+01
9.134827999999999975e+02,1.010357999999999912e+01,1.024618000000000073e+01
9.134927999999999884e+02,9.332316999999999751e+00,1.020238999999999940e+01
9.135027999999999793e+02,8.998037000000000063e+00,1.015625000000000000e+01
9.135127999999999702e+02,9.106246000000000507e+00,1.010994999999999955e+01
9.135227999999999611e+02,9.648733000000000004e+00,1.006569999999999965e+01
9.135327999999999520e+02,1.060383999999999993e+01,1.002557000000000009e+01
9.135428000000000566e+02,1.193708999999999953e+01,9.991491999999999152e+00
9.135528000000000475e+02,1.360227000000000075e+01,9.965185999999999211e+00
9.135628000000000384e+02,1.554269999999999996e+01,9.948090000000000543e+00
9.135728000000000293e+02,1.769295999999999935e+01,9.941328999999999638e+00
9.135828000000000202e+02,1.998076999999999970e+01,9.945674000000000348e+00
9.135928000000000111e+02,2.232911000000000001e+01,9.961517999999999873e+00
9.136028000000000020e+02,2.465846000000000160e+01,9.988860999999999990e+00
9.136127999999999929e+02,2.688910999999999873e+01,1.002730999999999995e+01
9.136227999999999838e+02,2.894354999999999833e+01,1.007606999999999964e+01
9.136327999999999747e+02,3.074865000000000137e+01,1.013400000000000034e+01
9.136427999999999656e+02,3.223794000000000182e+01,1.019960999999999984e+01
9.136527999999999565e+02,3.335345999999999833e+01,1.027111000000000018e+01
9.136627999999999474e+02,3.404758000000000351e+01,1.034647999999999968e+01
9.136728000000000520e+02,3.428443999999999647e+01,1.042347999999999963e+01
9.136828000000000429e+02,3.404102000000000317e+01,1.049976999999999983e+01
9.136928000000000338e+02,3.330794999999999817e+01,1.057295000000000051e+01
9.137028000000000247e+02,3.208988000000000085e+01,1.064061000000000057e+01
9.137128000000000156e+02,3.040541999999999945e+01,1.070044000000000040e+01
9.137228000000000065e+02,2.828678999999999988e+01,1.075027000000000044e+01
9.137327999999999975e+02,2.577898000000000067e+01,1.078813000000000066e+01
9.137427999999999884e+02,2.293858000000000175e+01,1.081235000000000035e+01
9.137527999999999793e+02,1.983233999999999853e+01,1.082154000000000060e+01
9.137627999999999702e+02,1.653535000000000110e+01,1.081471999999999944e+01
9.137727999999999611e+02,1.312903999999999982e+01,1.079128000000000043e+01
9.137827999999999520e+02,9.698940000000000339e+00,1.075103000000000009e+01
9.137928000000000566e+02,6.332419999999999938e+00,1.069422999999999924e+01
9.138028000000000475e+02,3.116245000000000154e+00,1.062156000000000056e+01
9.138128000000000384e+02,1.342205999999999955e-01,1.053411000000000008e+01
9.138228000000000293e+02,-2.535109999999999975e+00,1.043338999999999928e+01
9.138328000000000202e+02,-4.820630000000000415e+00,1.032123999999999953e+01
9.138428000000000111e+02,-6.660630000000000273e+00,1.019983000000000040e+01
9.138528000000000020e+02,-8.004500000000000171e+00,1.007159000000000049e+01
9.138627999999999929e+02,-8.814140000000000086e+00,9.939147999999999428e+00
9.138727999999999838e+02,-9.065060000000000784e+00,9.805255000000000720e+00
9.138827999999999747e+02,-8.747040000000000148e+00,9.672732999999999137e+00
9.138927999999999656e+02,-7.864469999999999850e+00,9.544389999999999930e+00
9.139027999999999565e+02,-6.436239999999999739e+00,9.422954000000000718e+00
9.139127999999999474e+02,-4.495250000000000412e+00,9.310994000000000881e+00
9.139228000000000520e+02,-2.087559999999999860e+00,9.210865000000000080e+00
9.139328000000000429e+02,7.288759999999999684e-01,9.124637999999999138e+00
9.139428000000000338e+02,3.885723000000000038e+00,9.054052000000000433e+00
9.139528000000000247e+02,7.306143999999999750e+00,9.000469999999999970e+00
9.139628000000000156e+02,1.090685000000000038e+01,8.964843999999999369e+00
9.139728000000000065e+02,1.460036000000000023e+01,8.947692999999999230e+00
9.139827999999999975e+02,1.829733999999999838e+01,8.949087999999999710e+00
9.139927999999999884e+02,2.190902000000000172e+01,8.968661000000000882e+00
9.140027999999999793e+02,2.534955000000000069e+01,9.005608000000000501e+00
9.140127999999999702e+02,2.853834000000000160e+01,9.058721999999999497e+00
9.140227999999999611e+02,3.140219000000000094e+01,9.126421999999999812e+00
9.140327999999999520e+02,3.387720000000000198e+01,9.206799999999999429e+00
9.140428000000000566e+02,3.591047999999999973e+01,9.297675999999999163e+00
9.140528000000000475e+02,3.746150000000000091e+01,9.396653999999999840e+00
9.140628000000000384e+02,3.850310999999999950e+01,9.501193999999999917e+00
9.140728000000000293e+02,3.902219000000000193e+01,9.608679000000000414e+00
9.140828000000000202e+02,3.901991000000000298e+01,9.716483000000000203e+00
9.140928000000000111e+02,3.851158000000000214e+01,9.822046000000000276e+00
9.141028000000000020e+02,3.752611000000000274e+01,9.922942000000000817e+00
9.141127999999999929e+02,3.610511000000000337e+01,1.001693999999999996e+01
9.141227999999999838e+02,3.430160000000000053e+01,1.010206999999999944e+01
9.141327999999999747e+02,3.217846999999999724e+01,1.017666000000000004e+01
9.141427999999999656e+02,2.980660999999999916e+01,1.023939999999999984e+01
9.141527999999999565e+02,2.726285999999999987e+01,1.028932999999999964e+01
9.141627999999999474e+02,2.462772999999999968e+01,1.032592999999999961e+01
9.141728000000000520e+02,2.198317000000000121e+01,1.034905999999999970e+01
9.141828000000000429e+02,1.941015000000000157e+01,1.035899000000000036e+01
9.141928000000000338e+02,1.698636000000000124e+01,1.035640000000000072e+01
9.142028000000000247e+02,1.478398999999999930e+01,1.034232000000000085e+01
9.142128000000000156e+02,1.286772000000000027e+01,1.031811000000000078e+01
9.142228000000000065e+02,1.129282000000000075e+01,1.028543999999999947e+01
9.142327999999999975e+02,1.010364000000000040e+01,1.024618000000000073e+01
9.142427999999999884e+02,9.332352000000000203e+00,1.020238999999999940e+01
9.142527999999999793e+02,8.998044000000000153e+00,1.015625000000000000e+01
9.142627999999999702e+02,9.106225999999999487e+00,1.010995999999999917e+01
9.142727999999999611e+02,9.648685999999999652e+00,1.006569999999999965e+01
9.142827999999999520e+02,1.060375999999999941e+01,1.002557000000000009e+01
9.142928000000000566e+02,1.193699999999999939e+01,9.991493999999999431e+00
9.143028000000000475e+02,1.360214999999999996e+01,9.965187999999999491e+00
9.143128000000000384e+02,1.554256999999999955e+01,9.948090999999999795e+00
9.143228000000000293e+02,1.769282000000000110e+01,9.941328999999999638e+00
9.143328000000000202e+02,1.998063000000000144e+01,9.945672999999999320e+00
9.143428000000000111e+02,2.232895999999999859e+01,9.961517000000000621e+00
9.143528000000000020e+02,2.465831000000000017e+01,9.988858999999999710e+00
9.143627999999999929e+02,2.688898000000000010e+01,1.002730000000000032e+01
9.143727999999999838e+02,2.894341999999999970e+01,1.007606999999999964e+01
9.143827999999999747e+02,3.074855000000000160e+01,1.013400000000000034e+01
9.143927999999999656e+02,3.223785000000000167e+01,1.019960999999999984e+01
9.144027999999999565e+02,3.335340000000000060e+01,1.027111000000000018e+01
9.144127999999999474e+02,3.404755000000000109e+01,1.034647000000000006e+01
9.144228000000000520e+02,3.428443999999999647e+01,1.042347000000000001e+01
9.144328000000000429e+02,3.404104999999999848e+01,1.049976999999999983e+01
9.144428000000000338e+02,3.330801000000000300e+01,1.057293999999999912e+01
9.144528000000000247e+02,3.208997000000000099e+01,1.064061000000000057e+01
9.144628000000000156e+02,3.040553999999999846e+01,1.070044000000000040e+01
9.144728000000000065e+02,2.828694000000000131e+01,1.075026000000000082e+01
9.144827999999999975e+02,2.577915000000000134e+01,1.078813000000000066e+01
9.144927999999999884e+02,2.293877000000000166e+01,1.081234000000000073e+01
9.145027999999999793e+02,1.983255000000000123e+01,1.082154000000000060e+01
9.145127999999999702e+02,1.653556999999999988e+01,1.081471999999999944e+01
9.145227999999999611e+02,1.312925000000000075e+01,1.079128000000000043e+01
9.145327999999999520e+02,9.699156999999999584e+00,1.075103000000000009e+01
9.145428000000000566e+02,6.332629999999999981e+00,1.069422999999999924e+01
9.145528000000000475e+02,3.116442999999999852e+00,1.062156000000000056e+01
9.145628000000000384e+02,1.344009999999999927e-01,1.053411999999999971e+01
9.145728000000000293e+02,-2.534949999999999815e+00,1.043338999999999928e+01
9.145828000000000202e+02,-4.820500000000000007e+00,1.032124999999999915e+01
9.145928000000000111e+02,-6.660529999999999617e+00,1.019984000000000002e+01
9.146028000000000020e+02,-8.004429999999999268e+00,1.007160000000000011e+01
9.146127999999999929e+02,-8.814109999999999445e+00,9.939156000000000546e+00
9.146227999999999838e+02,-9.065060000000000784e+00,9.805263000000000062e+00
9.146327999999999747e+02,-8.747080000000000410e+00,9.672741000000000255e+00
9.146427999999999656e+02,-7.864539999999999864e+00,9.544397999999999271e+00
9.146527999999999565e+02,-6.436350000000000016e+00,9.422961000000000809e+00
9.146627999999999474e+02,-4.495390000000000441e+00,9.311000999999999195e+00
9.146728000000000520e+02,-2.087720000000000020e+00,9.210870999999999142e+00
9.146828000000000429e+02,7.286854000000000386e-01,9.124643000000000725e+00
9.146928000000000338e+02,3.885512999999999995e+00,9.054055999999999216e+00
9.147028000000000247e+02,7.305920000000000414e+00,9.000472999999999502e+00
9.147128000000000156e+02,1.090662000000000020e+01,8.964845999999999648e+00
9.147228000000000065e+02,1.460013000000000005e+01,8.947692999999999230e+00
9.147327999999999975e+02,1.829710999999999999e+01,8.949087000000000458e+00
9.147427999999999884e+02,2.190878999999999976e+01,8.968659000000000603e+00
9.147527999999999793e+02,2.534934000000000154e+01,9.005604999999999194e+00
9.147627999999999702e+02,2.853815000000000168e+01,9.058718000000000714e+00
9.147727999999999611e+02,3.140202000000000027e+01,9.126417999999999253e+00
9.147827999999999520e+02,3.387706000000000017e+01,9.206794999999999618e+00
9.147928000000000566e+02,3.591035999999999717e+01,9.297670000000000101e+00
9.148028000000000475e+02,3.746141000000000076e+01,9.396646999999999750e+00
9.148128000000000384e+02,3.850305999999999784e+01,9.501188000000000855e+00
9.148228000000000293e+02,3.902217000000000269e+01,9.608672000000000324e+00
9.148328000000000202e+02,3.901993000000000222e+01,9.716476000000000113e+00
9.148428000000000111e+02,3.851162999999999670e+01,9.822039999999999438e+00
9.148528000000000020e+02,3.752618999999999971e+01,9.922935999999999979e+00
9.148627999999999929e+02,3.610520999999999958e+01,1.001693999999999996e+01
9.148727999999999838e+02,3.430172000000000310e+01,1.010206999999999944e+01
9.148827999999999747e+02,3.217860999999999905e+01,1.017666000000000004e+01
9.148927999999999656e+02,2.980677000000000021e+01,1.023939000000000021e+01
9.149027999999999565e+02,2.726302000000000092e+01,1.028932999999999964e+01
9.149127999999999474e+02,2.462790000000000035e+01,1.032592999999999961e+01
9.149228000000000520e+02,2.198333999999999833e+01,1.034905000000000008e+01
9.149328000000000429e+02,1.941030999999999906e+01,1.035899000000000036e+01
9.149428000000000338e+02,1.698649999999999949e+01,1.035640000000000072e+01
9.149528000000000247e+02,1.478411999999999971e+01,1.034232000000000085e+01
9.149628000000000156e+02,1.286782999999999966e+01,1.031812000000000040e+01
9.149728000000000065e+02,1.129290999999999912e+01,1.028543999999999947e+01
9.149827999999999975e+02,1.010370999999999952e+01,1.024618000000000073e+01
9.149927999999999884e+02,9.332387000000000654e+00,1.020240000000000080e+01
9.150027999999999793e+02,8.998051000000000244e+00,1.015625000000000000e+01
9.150127999999999702e+02,9.106204999999999217e+00,1.010995999999999917e+01
9.150227999999999611e+02,9.648638000000000048e+00,1.006569999999999965e+01
9.150327999999999520e+02,1.060369000000000028e+01,1.002557000000000009e+01
9.150428000000000566e+02,1.193689999999999962e+01,9.991495999999999711e+00
9.150528000000000475e+02,1.360204000000000057e+01,9.965189000000000519e+00
9.150628000000000384e+02,1.554243999999999915e+01,9.948092000000000823e+00
9.150728000000000293e+02,1.769267999999999930e+01,9.941328999999999638e+00
9.150828000000000202e+02,1.998048000000000002e+01,9.945672999999999320e+00
9.150928000000000111e+02,2.232881000000000071e+01,9.961515000000000342e+00
9.151028000000000020e+02,2.465816999999999837e+01,9.988856999999999431e+00
9.151127999999999929e+02,2.688883999999999830e+01,1.002730000000000032e+01
9.151227999999999838e+02,2.894330000000000069e+01,1.007606000000000002e+01
9.151327999999999747e+02,3.074843999999999866e+01,1.013400000000000034e+01
9.151427999999999656e+02,3.223776999999999759e+01,1.019960000000000022e+01
9.151527999999999565e+02,3.335334000000000287e+01,1.027111000000000018e+01
9.151627999999999474e+02,3.404751999999999867e+01,1.034647000000000006e+01
9.151728000000000520e+02,3.428443999999999647e+01,1.042347000000000001e+01
9.151828000000000429e+02,3.404108000000000089e+01,1.049976000000000020e+01
9.151928000000000338e+02,3.330807000000000073e+01,1.057293999999999912e+01
9.152028000000000247e+02,3.209006000000000114e+01,1.064059999999999917e+01
9.152128000000000156e+02,3.040566000000000102e+01,1.070043000000000077e+01
9.152228000000000065e+02,2.828708999999999918e+01,1.075026000000000082e+01
9.152327999999999975e+02,2.577931999999999846e+01,1.078813000000000066e+01
9.152427999999999884e+02,2.293896000000000157e+01,1.081234000000000073e+01
9.152527999999999793e+02,1.983275000000000077e+01,1.082154000000000060e+01
9.152627999999999702e+02,1.653577999999999903e+01,1.081471999999999944e+01
9.152727999999999611e+02,1.312946999999999953e+01,1.079128000000000043e+01
9.152827999999999520e+02,9.699374000000000606e+00,1.075103000000000009e+01
9.152928000000000566e+02,6.332840000000000025e+00,1.069424000000000063e+01
9.153028000000000475e+02,3.116639999999999855e+00,1.062157000000000018e+01
9.153128000000000384e+02,1.345812999999999870e-01,1.053411999999999971e+01
9.153228000000000293e+02,-2.534790000000000099e+00,1.043340000000000067e+01
9.153328000000000202e+02,-4.820369999999999600e+00,1.032124999999999915e+01
9.153428000000000111e+02,-6.660429999999999851e+00,1.019984999999999964e+01
9.153528000000000020e+02,-8.004360000000000142e+00,1.007160999999999973e+01
9.153627999999999929e+02,-8.814069999999999183e+00,9.939164999999999139e+00
9.153727999999999838e+02,-9.065060000000000784e+00,9.805272000000000432e+00
9.153827999999999747e+02,-8.747120000000000672e+00,9.672748999999999597e+00
9.153927999999999656e+02,-7.864620000000000388e+00,9.544406000000000390e+00
9.154027999999999565e+02,-6.436449999999999783e+00,9.422969000000000150e+00
9.154127999999999474e+02,-4.495529999999999582e+00,9.311007999999999285e+00
9.154228000000000520e+02,-2.087889999999999802e+00,9.210876999999999981e+00
9.154328000000000429e+02,7.284948999999999453e-01,9.124648000000000536e+00
9.154428000000000338e+02,3.885302999999999951e+00,9.054059999999999775e+00
9.154528000000000247e+02,7.305696000000000190e+00,9.000476000000000809e+00
9.154628000000000156e+02,1.090639000000000003e+01,8.964847999999999928e+00
9.154728000000000065e+02,1.459989000000000026e+01,8.947694000000000258e+00
9.154827999999999975e+02,1.829688000000000159e+01,8.949087000000000458e+00
9.154927999999999884e+02,2.190857000000000099e+01,8.968657000000000323e+00
9.155027999999999793e+02,2.534911999999999921e+01,9.005601999999999663e+00
9.155127999999999702e+02,2.853796000000000177e+01,9.058714999999999407e+00
9.155227999999999611e+02,3.140184999999999960e+01,9.126412999999999442e+00
9.155327999999999520e+02,3.387691000000000230e+01,9.206789000000000556e+00
9.155428000000000566e+02,3.591024999999999778e+01,9.297663999999999263e+00
9.155528000000000475e+02,3.746132999999999669e+01,9.396641000000000687e+00
9.155628000000000384e+02,3.850301000000000329e+01,9.501181000000000765e+00
9.155728000000000293e+02,3.902215999999999951e+01,9.608665000000000234e+00
9.155828000000000202e+02,3.901995000000000147e+01,9.716469000000000023e+00
9.155928000000000111e+02,3.851167999999999836e+01,9.822032999999999348e+00
9.156028000000000020e+02,3.752626999999999668e+01,9.922929999999999140e+00
9.156127999999999929e+02,3.610531000000000290e+01,1.001693000000000033e+01
9.156227999999999838e+02,3.430185000000000173e+01,1.010205999999999982e+01
9.156327999999999747e+02,3.217875999999999692e+01,1.017665000000000042e+01
9.156427999999999656e+02,2.980693000000000126e+01,1.023939000000000021e+01
9.156527999999999565e+02,2.726319000000000159e+01,1.028932000000000002e+01
9.156627999999999474e+02,2.462807000000000102e+01,1.032591999999999999e+01
9.156728000000000520e+02,2.198350999999999900e+01,1.034905000000000008e+01
9.156828000000000429e+02,1.941047000000000011e+01,1.035899000000000036e+01
9.156928000000000338e+02,1.698665000000000092e+01,1.035640000000000072e+01
9.157028000000000247e+02,1.478425999999999974e+01,1.034232000000000085e+01
9.157128000000000156e+02,1.286794000000000082e+01,1.031812000000000040e+01
9.157228000000000065e+02,1.129299999999999926e+01,1.028543999999999947e+01
9.157327999999999975e+02,1.010377000000000081e+01,1.024618000000000073e+01
9.157427999999999884e+02,9.332423000000000357e+00,1.020240000000000080e+01
9.157527999999999793e+02,8.998058999999999585e+00,1.015625000000000000e+01
9.157627999999999702e+02,9.106184000000000722e+00,1.010995999999999917e+01
9.157727999999999611e+02,9.648590000000000444e+00,1.006570999999999927e+01
9.157827999999999520e+02,1.060361999999999938e+01,1.002557000000000009e+01
9.157928000000000566e+02,1.193680999999999948e+01,9.991497999999999990e+00
9.158028000000000475e+02,1.360191999999999979e+01,9.965189999999999770e+00
9.158128000000000384e+02,1.554231000000000051e+01,9.948093000000000075e+00
9.158228000000000293e+02,1.769254000000000104e+01,9.941328999999999638e+00
9.158328000000000202e+02,1.998032999999999859e+01,9.945672000000000068e+00
9.158428000000000111e+02,2.232866999999999891e+01,9.961513999999999314e+00
9.158528000000000020e+02,2.465802000000000049e+01,9.988854999999999151e+00
9.158627999999999929e+02,2.688870000000000005e+01,1.002730000000000032e+01
9.158727999999999838e+02,2.894318000000000168e+01,1.007606000000000002e+01
9.158827999999999747e+02,3.074833999999999889e+01,1.013399000000000072e+01
9.158927999999999656e+02,3.223769000000000062e+01,1.019960000000000022e+01
9.159027999999999565e+02,3.335327999999999804e+01,1.027110000000000056e+01
9.159127999999999474e+02,3.404749000000000336e+01,1.034646000000000043e+01
9.159228000000000520e+02,3.428443999999999647e+01,1.042346000000000039e+01
9.159328000000000429e+02,3.404111000000000331e+01,1.049976000000000020e+01
9.159428000000000338e+02,3.330814000000000163e+01,1.057292999999999950e+01
9.159528000000000247e+02,3.209015000000000128e+01,1.064059999999999917e+01
9.159628000000000156e+02,3.040578000000000003e+01,1.070043000000000077e+01
9.159728000000000065e+02,2.828724000000000061e+01,1.075026000000000082e+01
9.159827999999999975e+02,2.577948999999999913e+01,1.078813000000000066e+01
9.159927999999999884e+02,2.293915000000000148e+01,1.081234000000000073e+01
9.160027999999999793e+02,1.983295999999999992e+01,1.082154000000000060e+01
9.160127999999999702e+02,1.653599000000000174e+01,1.081471999999999944e+01
9.160227999999999611e+02,1.312969000000000008e+01,1.079128000000000043e+01
9.160327999999999520e+02,9.699590999999999852e+00,1.075103999999999971e+01
9.160428000000000566e+02,6.333051000000000208e+00,1.069424000000000063e+01
9.160528000000000475e+02,3.116837999999999997e+00,1.062157000000000018e+01
9.160628000000000384e+02,1.347616000000000092e-01,1.053412999999999933e+01
9.160728000000000293e+02,-2.534640000000000004e+00,1.043341000000000030e+01
9.160828000000000202e+02,-4.820240000000000080e+00,1.032126000000000055e+01
9.160928000000000111e+02,-6.660330000000000084e+00,1.019985999999999926e+01
9.161028000000000020e+02,-8.004289999999999239e+00,1.007161999999999935e+01
9.161127999999999929e+02,-8.814040000000000319e+00,9.939173000000000258e+00
9.161227999999999838e+02,-9.065060000000000784e+00,9.805279999999999774e+00
9.161327999999999747e+02,-8.747159999999999158e+00,9.672757999999999967e+00
9.161427999999999656e+02,-7.864690000000000403e+00,9.544413999999999731e+00
9.161527999999999565e+02,-6.436560000000000059e+00,9.422976000000000241e+00
9.161627999999999474e+02,-4.495659999999999989e+00,9.311014999999999375e+00
9.161728000000000520e+02,-2.088060000000000027e+00,9.210883000000000820e+00
9.161828000000000429e+02,7.283043999999999629e-01,9.124653000000000347e+00
9.161928000000000338e+02,3.885092999999999908e+00,9.054064000000000334e+00
9.162028000000000247e+02,7.305471999999999966e+00,9.000479000000000340e+00
9.162128000000000156e+02,1.090615999999999985e+01,8.964848999999999180e+00
9.162228000000000065e+02,1.459966000000000008e+01,8.947694000000000258e+00
9.162327999999999975e+02,1.829664000000000001e+01,8.949085999999999430e+00
9.162427999999999884e+02,2.190833999999999904e+01,8.968655000000000044e+00
9.162527999999999793e+02,2.534891000000000005e+01,9.005599999999999383e+00
9.162627999999999702e+02,2.853775999999999868e+01,9.058711000000000624e+00
9.162727999999999611e+02,3.140167999999999893e+01,9.126407999999999632e+00
9.162827999999999520e+02,3.387677000000000049e+01,9.206784000000000745e+00
9.162928000000000566e+02,3.591013999999999839e+01,9.297656999999999172e+00
9.163028000000000475e+02,3.746124999999999972e+01,9.396634000000000597e+00
9.163128000000000384e+02,3.850296000000000163e+01,9.501174000000000675e+00
9.163228000000000293e+02,3.902214000000000027e+01,9.608658000000000143e+00
9.163328000000000202e+02,3.901995999999999754e+01,9.716461999999999932e+00
9.163428000000000111e+02,3.851173000000000002e+01,9.822025999999999257e+00
9.163528000000000020e+02,3.752633999999999759e+01,9.922924000000000078e+00
9.163627999999999929e+02,3.610540999999999912e+01,1.001692000000000071e+01
9.163727999999999838e+02,3.430196999999999719e+01,1.010205999999999982e+01
9.163827999999999747e+02,3.217889999999999873e+01,1.017665000000000042e+01
9.163927999999999656e+02,2.980708999999999875e+01,1.023938000000000059e+01
9.164027999999999565e+02,2.726334999999999908e+01,1.028932000000000002e+01
9.164127999999999474e+02,2.462824000000000169e+01,1.032591999999999999e+01
9.164228000000000520e+02,2.198367000000000004e+01,1.034905000000000008e+01
9.164328000000000429e+02,1.941063000000000116e+01,1.035899000000000036e+01
9.164428000000000338e+02,1.698679999999999879e+01,1.035640000000000072e+01
9.164528000000000247e+02,1.478439000000000014e+01,1.034232000000000085e+01
9.164628000000000156e+02,1.286805999999999983e+01,1.031812000000000040e+01
9.164728000000000065e+02,1.129308999999999941e+01,1.028545000000000087e+01
9.164827999999999975e+02,1.010383000000000031e+01,1.024619000000000035e+01
9.164927999999999884e+02,9.332458000000000808e+00,1.020240000000000080e+01
9.165027999999999793e+02,8.998065999999999676e+00,1.015625999999999962e+01
9.165127999999999702e+02,9.106163000000000451e+00,1.010997000000000057e+01
9.165227999999999611e+02,9.648542000000000840e+00,1.006570999999999927e+01
9.165327999999999520e+02,1.060354000000000063e+01,1.002557999999999971e+01
9.165428000000000566e+02,1.193670999999999971e+01,9.991500000000000270e+00
9.165528000000000475e+02,1.360181000000000040e+01,9.965192000000000050e+00
9.165628000000000384e+02,1.554218000000000011e+01,9.948093999999999326e+00
9.165728000000000293e+02,1.769238999999999962e+01,9.941330000000000666e+00
9.165828000000000202e+02,1.998018000000000072e+01,9.945671000000000816e+00
9.165928000000000111e+02,2.232852000000000103e+01,9.961512000000000810e+00
9.166028000000000020e+02,2.465787999999999869e+01,9.988853000000000648e+00
9.166127999999999929e+02,2.688857000000000141e+01,1.002730000000000032e+01
9.166227999999999838e+02,2.894304999999999950e+01,1.007606000000000002e+01
9.166327999999999747e+02,3.074822999999999951e+01,1.013399000000000072e+01
9.166427999999999656e+02,3.223760000000000048e+01,1.019959000000000060e+01
9.166527999999999565e+02,3.335322000000000031e+01,1.027110000000000056e+01
9.166627999999999474e+02,3.404746000000000095e+01,1.034646000000000043e+01
9.166728000000000520e+02,3.428443999999999647e+01,1.042346000000000039e+01
9.166828000000000429e+02,3.404113999999999862e+01,1.049975000000000058e+01
9.166928000000000338e+02,3.330819999999999936e+01,1.057292999999999950e+01
9.167028000000000247e+02,3.209024999999999750e+01,1.064058999999999955e+01
9.167128000000000156e+02,3.040590999999999866e+01,1.070043000000000077e+01
9.167228000000000065e+02,2.828737999999999886e+01,1.075026000000000082e+01
9.167327999999999975e+02,2.577965999999999980e+01,1.078811999999999927e+01
9.167427999999999884e+02,2.293934000000000140e+01,1.081234000000000073e+01
9.167527999999999793e+02,1.983315999999999946e+01,1.082154000000000060e+01
9.167627999999999702e+02,1.653621000000000052e+01,1.081471999999999944e+01
9.167727999999999611e+02,1.312991000000000064e+01,1.079128000000000043e+01
9.167827999999999520e+02,9.699808000000000874e+00,1.075103999999999971e+01
9.167928000000000566e+02,6.333261000000000251e+00,1.069424000000000063e+01
9.168028000000000475e+02,3.117036000000000140e+00,1.062157999999999980e+01
9.168128000000000384e+02,1.349420000000000064e-01,1.053412999999999933e+01
9.168228000000000293e+02,-2.534479999999999844e+00,1.043341000000000030e+01
9.168328000000000202e+02,-4.820109999999999673e+00,1.032127000000000017e+01
9.168428000000000111e+02,-6.660230000000000317e+00,1.019985999999999926e+01
9.168528000000000020e+02,-8.004220000000000113e+00,1.007163000000000075e+01
9.168627999999999929e+02,-8.814000000000000057e+00,9.939182000000000627e+00
9.168727999999999838e+02,-9.065070000000000405e+00,9.805289000000000144e+00
9.168827999999999747e+02,-8.747189999999999799e+00,9.672765999999999309e+00
9.168927999999999656e+02,-7.864770000000000039e+00,9.544422000000000850e+00
9.169027999999999565e+02,-6.436670000000000336e+00,9.422983000000000331e+00
9.169127999999999474e+02,-4.495800000000000018e+00,9.311021000000000214e+00
9.169228000000000520e+02,-2.088220000000000187e+00,9.210888999999999882e+00
9.169328000000000429e+02,7.281138000000000332e-01,9.124658000000000158e+00
9.169428000000000338e+02,3.884882999999999864e+00,9.054067999999999117e+00
9.169528000000000247e+02,7.305247999999999742e+00,9.000481999999999871e+00
9.169628000000000156e+02,1.090592000000000006e+01,8.964850999999999459e+00
9.169728000000000065e+02,1.459942000000000029e+01,8.947694999999999510e+00
9.169827999999999975e+02,1.829641000000000162e+01,8.949085000000000178e+00
9.169927999999999884e+02,2.190812000000000026e+01,8.968652999999999764e+00
9.170027999999999793e+02,2.534870000000000090e+01,9.005596999999999852e+00
9.170127999999999702e+02,2.853756999999999877e+01,9.058707000000000065e+00
9.170227999999999611e+02,3.140150999999999826e+01,9.126402999999999821e+00
9.170327999999999520e+02,3.387662999999999869e+01,9.206778999999999158e+00
9.170428000000000566e+02,3.591002000000000294e+01,9.297651000000000110e+00
9.170528000000000475e+02,3.746117000000000274e+01,9.396627999999999759e+00
9.170628000000000384e+02,3.850290999999999997e+01,9.501167000000000584e+00
9.170728000000000293e+02,3.902212000000000103e+01,9.608651000000000053e+00
9.170828000000000202e+02,3.901997999999999678e+01,9.716454999999999842e+00
9.170928000000000111e+02,3.851178000000000168e+01,9.822020000000000195e+00
9.171028000000000020e+02,3.752642000000000166e+01,9.922916999999999987e+00
9.171127999999999929e+02,3.610551999999999850e+01,1.001692000000000071e+01
9.171227999999999838e+02,3.430210000000000292e+01,1.010205000000000020e+01
9.171327999999999747e+02,3.217904000000000053e+01,1.017664000000000080e+01
9.171427999999999656e+02,2.980724000000000018e+01,1.023938000000000059e+01
9.171527999999999565e+02,2.726351999999999975e+01,1.028932000000000002e+01
9.171627999999999474e+02,2.462840999999999880e+01,1.032591999999999999e+01
9.171728000000000520e+02,2.198384000000000071e+01,1.034905000000000008e+01
9.171828000000000429e+02,1.941078999999999866e+01,1.035899000000000036e+01
9.171928000000000338e+02,1.698695000000000022e+01,1.035640000000000072e+01
9.172028000000000247e+02,1.478452000000000055e+01,1.034232000000000085e+01
9.172128000000000156e+02,1.286816999999999922e+01,1.031812000000000040e+01
9.172228000000000065e+02,1.129317999999999955e+01,1.028545000000000087e+01
9.172327999999999975e+02,1.010388999999999982e+01,1.024619000000000035e+01
9.172427999999999884e+02,9.332492999999999483e+00,1.020240000000000080e+01
9.172527999999999793e+02,8.998072999999999766e+00,1.015625999999999962e+01
9.172627999999999702e+02,9.106142000000000181e+00,1.010997000000000057e+01
9.172727999999999611e+02,9.648493999999999460e+00,1.006570999999999927e+01
9.172827999999999520e+02,1.060346999999999973e+01,1.002557999999999971e+01
9.172928000000000566e+02,1.193661999999999956e+01,9.991502000000000550e+00
9.173028000000000475e+02,1.360168999999999961e+01,9.965192999999999302e+00
9.173128000000000384e+02,1.554204999999999970e+01,9.948093999999999326e+00
9.173228000000000293e+02,1.769225000000000136e+01,9.941330000000000666e+00
9.173328000000000202e+02,1.998002999999999929e+01,9.945671000000000816e+00
9.173428000000000111e+02,2.232836999999999961e+01,9.961510999999999783e+00
9.173528000000000020e+02,2.465773000000000081e+01,9.988851000000000369e+00
9.173627999999999929e+02,2.688842999999999961e+01,1.002729000000000070e+01
9.173727999999999838e+02,2.894293000000000049e+01,1.007605000000000040e+01
9.173827999999999747e+02,3.074812999999999974e+01,1.013397999999999932e+01
9.173927999999999656e+02,3.223752000000000351e+01,1.019959000000000060e+01
9.174027999999999565e+02,3.335316999999999865e+01,1.027108999999999916e+01
9.174127999999999474e+02,3.404742999999999853e+01,1.034645000000000081e+01
9.174228000000000520e+02,3.428443999999999647e+01,1.042345000000000077e+01
9.174328000000000429e+02,3.404117000000000104e+01,1.049975000000000058e+01
9.174428000000000338e+02,3.330825999999999709e+01,1.057292999999999950e+01
9.174528000000000247e+02,3.209033999999999764e+01,1.064058999999999955e+01
9.174628000000000156e+02,3.040603000000000122e+01,1.070041999999999938e+01
9.174728000000000065e+02,2.828753000000000029e+01,1.075024999999999942e+01
9.174827999999999975e+02,2.577983000000000047e+01,1.078811999999999927e+01
9.174927999999999884e+02,2.293953000000000131e+01,1.081234000000000073e+01
9.175027999999999793e+02,1.983335999999999899e+01,1.082154000000000060e+01
9.175127999999999702e+02,1.653641999999999967e+01,1.081471999999999944e+01
9.175227999999999611e+02,1.313012999999999941e+01,1.079129000000000005e+01
9.175327999999999520e+02,9.700024000000000868e+00,1.075103999999999971e+01
9.175428000000000566e+02,6.333471000000000295e+00,1.069425000000000026e+01
9.175528000000000475e+02,3.117233999999999838e+00,1.062157999999999980e+01
9.175628000000000384e+02,1.351223000000000007e-01,1.053414000000000073e+01
9.175728000000000293e+02,-2.534320000000000128e+00,1.043341999999999992e+01
9.175828000000000202e+02,-4.819969999999999644e+00,1.032127999999999979e+01
9.175928000000000111e+02,-6.660120000000000040e+00,1.019987000000000066e+01
9.176028000000000020e+02,-8.004149999999999210e+00,1.007163000000000075e+01
9.176127999999999929e+02,-8.813969999999999416e+00,9.939189999999999969e+00
9.176227999999999838e+02,-9.065070000000000405e+00,9.805296999999999485e+00
9.176327999999999747e+02,-8.747230000000000061e+00,9.672774000000000427e+00
9.176427999999999656e+02,-7.864840000000000053e+00,9.544430000000000192e+00
9.176527999999999565e+02,-6.436779999999999724e+00,9.422990999999999673e+00
9.176627999999999474e+02,-4.495940000000000047e+00,9.311028000000000304e+00
9.176728000000000520e+02,-2.088389999999999969e+00,9.210895000000000721e+00
9.176828000000000429e+02,7.279233000000000509e-01,9.124662999999999968e+00
9.176928000000000338e+02,3.884673999999999960e+00,9.054071999999999676e+00
9.177028000000000247e+02,7.305024000000000406e+00,9.000484000000000151e+00
9.177128000000000156e+02,1.090568999999999988e+01,8.964852999999999739e+00
9.177228000000000065e+02,1.459919000000000011e+01,8.947694999999999510e+00
9.177327999999999975e+02,1.829617999999999967e+01,8.949085000000000178e+00
9.177427999999999884e+02,2.190788999999999831e+01,8.968652000000000513e+00
9.177527999999999793e+02,2.534849000000000174e+01,9.005594000000000321e+00
9.177627999999999702e+02,2.853737999999999886e+01,9.058702999999999506e+00
9.177727999999999611e+02,3.140134000000000114e+01,9.126398999999999262e+00
9.177827999999999520e+02,3.387648000000000081e+01,9.206773000000000096e+00
9.177928000000000566e+02,3.590991000000000355e+01,9.297644999999999271e+00
9.178028000000000475e+02,3.746108000000000260e+01,9.396620999999999668e+00
9.178128000000000384e+02,3.850285999999999831e+01,9.501160999999999746e+00
9.178228000000000293e+02,3.902210999999999785e+01,9.608643999999999963e+00
9.178328000000000202e+02,3.902000000000000313e+01,9.716449000000000780e+00
9.178428000000000111e+02,3.851182000000000016e+01,9.822013000000000105e+00
9.178528000000000020e+02,3.752649999999999864e+01,9.922910999999999149e+00
9.178627999999999929e+02,3.610562000000000182e+01,1.001690999999999931e+01
9.178727999999999838e+02,3.430221999999999838e+01,1.010205000000000020e+01
9.178827999999999747e+02,3.217918999999999841e+01,1.017664000000000080e+01
9.178927999999999656e+02,2.980740000000000123e+01,1.023938000000000059e+01
9.179027999999999565e+02,2.726368000000000080e+01,1.028932000000000002e+01
9.179127999999999474e+02,2.462857999999999947e+01,1.032591999999999999e+01
9.179228000000000520e+02,2.198401000000000138e+01,1.034905000000000008e+01
9.179328000000000429e+02,1.941094999999999970e+01,1.035899000000000036e+01
9.179428000000000338e+02,1.698708999999999847e+01,1.035640000000000072e+01
9.179528000000000247e+02,1.478464999999999918e+01,1.034233000000000047e+01
9.179628000000000156e+02,1.286828000000000038e+01,1.031812000000000040e+01
9.179728000000000065e+02,1.129326000000000008e+01,1.028545000000000087e+01
9.179827999999999975e+02,1.010396000000000072e+01,1.024619000000000035e+01
9.179927999999999884e+02,9.332527999999999935e+00,1.020241000000000042e+01
9.180027999999999793e+02,8.998079999999999856e+00,1.015625999999999962e+01
9.180127999999999702e+02,9.106121999999999161e+00,1.010997000000000057e+01
9.180227999999999611e+02,9.648445999999999856e+00,1.006570999999999927e+01
9.180327999999999520e+02,1.060340000000000060e+01,1.002557999999999971e+01
9.180428000000000566e+02,1.193651999999999980e+01,9.991504000000000829e+00
9.180528000000000475e+02,1.360158000000000023e+01,9.965194999999999581e+00
9.180628000000000384e+02,1.554191999999999929e+01,9.948095000000000354e+00
9.180728000000000293e+02,1.769210999999999956e+01,9.941330000000000666e+00
9.180828000000000202e+02,1.997989000000000104e+01,9.945669999999999789e+00
9.180928000000000111e+02,2.232822000000000173e+01,9.961510000000000531e+00
9.181028000000000020e+02,2.465757999999999939e+01,9.988848000000000837e+00
9.181127999999999929e+02,2.688829000000000136e+01,1.002729000000000070e+01
9.181227999999999838e+02,2.894281000000000148e+01,1.007605000000000040e+01
9.181327999999999747e+02,3.074802000000000035e+01,1.013397999999999932e+01
9.181427999999999656e+02,3.223743999999999943e+01,1.019959000000000060e+01
9.181527999999999565e+02,3.335311000000000092e+01,1.027108999999999916e+01
9.181627999999999474e+02,3.404740000000000322e+01,1.034645000000000081e+01
9.181728000000000520e+02,3.428443999999999647e+01,1.042345000000000077e+01
9.181828000000000429e+02,3.404120000000000346e+01,1.049973999999999918e+01
9.181928000000000338e+02,3.330832000000000193e+01,1.057291999999999987e+01
9.182028000000000247e+02,3.209042999999999779e+01,1.064058999999999955e+01
9.182128000000000156e+02,3.040615000000000023e+01,1.070041999999999938e+01
9.182228000000000065e+02,2.828768000000000171e+01,1.075024999999999942e+01
9.182327999999999975e+02,2.578000000000000114e+01,1.078811999999999927e+01
9.182427999999999884e+02,2.293972000000000122e+01,1.081234000000000073e+01
9.182527999999999793e+02,1.983357000000000170e+01,1.082154000000000060e+01
9.182627999999999702e+02,1.653663999999999845e+01,1.081473000000000084e+01
9.182727999999999611e+02,1.313034000000000034e+01,1.079129000000000005e+01
9.182827999999999520e+02,9.700241000000000113e+00,1.075104999999999933e+01
9.182928000000000566e+02,6.333681000000000338e+00,1.069425000000000026e+01
9.183028000000000475e+02,3.117430999999999841e+00,1.062158999999999942e+01
9.183128000000000384e+02,1.353026999999999980e-01,1.053415000000000035e+01
9.183228000000000293e+02,-2.534159999999999968e+00,1.043342999999999954e+01
9.183328000000000202e+02,-4.819840000000000124e+00,1.032127999999999979e+01
9.183428000000000111e+02,-6.660020000000000273e+00,1.019988000000000028e+01
9.183528000000000020e+02,-8.004080000000000084e+00,1.007164000000000037e+01
9.183627999999999929e+02,-8.813940000000000552e+00,9.939199000000000339e+00
9.183727999999999838e+02,-9.065070000000000405e+00,9.805305999999999855e+00
9.183827999999999747e+02,-8.747270000000000323e+00,9.672783000000000797e+00
9.183927999999999656e+02,-7.864910000000000068e+00,9.544437999999999533e+00
9.184027999999999565e+02,-6.436880000000000379e+00,9.422997999999999763e+00
9.184127999999999474e+02,-4.496080000000000076e+00,9.311035000000000394e+00
9.184228000000000520e+02,-2.088560000000000194e+00,9.210900999999999783e+00
9.184328000000000429e+02,7.277327999999999575e-01,9.124667999999999779e+00
9.184428000000000338e+02,3.884463999999999917e+00,9.054076000000000235e+00
9.184528000000000247e+02,7.304800000000000182e+00,9.000486999999999682e+00
9.184628000000000156e+02,1.090545999999999971e+01,8.964854000000000767e+00
9.184728000000000065e+02,1.459895000000000032e+01,8.947696000000000538e+00
9.184827999999999975e+02,1.829594000000000165e+01,8.949083999999999151e+00
9.184927999999999884e+02,2.190766999999999953e+01,8.968650000000000233e+00
9.185027999999999793e+02,2.534827999999999903e+01,9.005591000000000790e+00
9.185127999999999702e+02,2.853717999999999932e+01,9.058699000000000723e+00
9.185227999999999611e+02,3.140117000000000047e+01,9.126393999999999451e+00
9.185327999999999520e+02,3.387633999999999901e+01,9.206768000000000285e+00
9.185428000000000566e+02,3.590979000000000099e+01,9.297639000000000209e+00
9.185528000000000475e+02,3.746099999999999852e+01,9.396615000000000606e+00
9.185628000000000384e+02,3.850280999999999665e+01,9.501153999999999655e+00
9.185728000000000293e+02,3.902208999999999861e+01,9.608637999999999124e+00
9.185828000000000202e+02,3.902000999999999920e+01,9.716442000000000689e+00
9.185928000000000111e+02,3.851187000000000182e+01,9.822006999999999266e+00
9.186028000000000020e+02,3.752656999999999954e+01,9.922905000000000086e+00
9.186127999999999929e+02,3.610571999999999804e+01,1.001690999999999931e+01
9.186227999999999838e+02,3.430234999999999701e+01,1.010204000000000057e+01
9.186327999999999747e+02,3.217933000000000021e+01,1.017664000000000080e+01
9.186427999999999656e+02,2.980755999999999872e+01,1.023936999999999919e+01
9.186527999999999565e+02,2.726385000000000147e+01,1.028931000000000040e+01
9.186627999999999474e+02,2.462874000000000052e+01,1.032591999999999999e+01
9.186728000000000520e+02,2.198416999999999888e+01,1.034905000000000008e+01
9.186828000000000429e+02,1.941111000000000075e+01,1.035899000000000036e+01
9.186928000000000338e+02,1.698723999999999990e+01,1.035640000000000072e+01
9.187028000000000247e+02,1.478477999999999959e+01,1.034233000000000047e+01
9.187128000000000156e+02,1.286838999999999977e+01,1.031813000000000002e+01
9.187228000000000065e+02,1.129335000000000022e+01,1.028545000000000087e+01
9.187327999999999975e+02,1.010402000000000022e+01,1.024619999999999997e+01
9.187427999999999884e+02,9.332563999999999638e+00,1.020241000000000042e+01
9.187527999999999793e+02,8.998086999999999946e+00,1.015626999999999924e+01
9.187627999999999702e+02,9.106101000000000667e+00,1.010997000000000057e+01
9.187727999999999611e+02,9.648398000000000252e+00,1.006572000000000067e+01
9.187827999999999520e+02,1.060332000000000008e+01,1.002557999999999971e+01
9.187928000000000566e+02,1.193642000000000003e+01,9.991505999999999332e+00
9.188028000000000475e+02,1.360145999999999944e+01,9.965196000000000609e+00
9.188128000000000384e+02,1.554179000000000066e+01,9.948095999999999606e+00
9.188228000000000293e+02,1.769197000000000131e+01,9.941330000000000666e+00
9.188328000000000202e+02,1.997973999999999961e+01,9.945669999999999789e+00
9.188428000000000111e+02,2.232807000000000031e+01,9.961508000000000251e+00
9.188528000000000020e+02,2.465744000000000113e+01,9.988846000000000558e+00
9.188627999999999929e+02,2.688815999999999917e+01,1.002729000000000070e+01
9.188727999999999838e+02,2.894267999999999930e+01,1.007605000000000040e+01
9.188827999999999747e+02,3.074792000000000058e+01,1.013397999999999932e+01
9.188927999999999656e+02,3.223734999999999928e+01,1.019957999999999920e+01
9.189027999999999565e+02,3.335305000000000319e+01,1.027107999999999954e+01
9.189127999999999474e+02,3.404737000000000080e+01,1.034643999999999942e+01
9.189228000000000520e+02,3.428443999999999647e+01,1.042343999999999937e+01
9.189328000000000429e+02,3.404122999999999877e+01,1.049973999999999918e+01
9.189428000000000338e+02,3.330837999999999965e+01,1.057291999999999987e+01
9.189528000000000247e+02,3.209051999999999794e+01,1.064057999999999993e+01
9.189628000000000156e+02,3.040626999999999924e+01,1.070041999999999938e+01
9.189728000000000065e+02,2.828782999999999959e+01,1.075024999999999942e+01
9.189827999999999975e+02,2.578016999999999825e+01,1.078811999999999927e+01
9.189927999999999884e+02,2.293991000000000113e+01,1.081234000000000073e+01
9.190027999999999793e+02,1.983377000000000123e+01,1.082154000000000060e+01
9.190127999999999702e+02,1.653685000000000116e+01,1.081473000000000084e+01
9.190227999999999611e+02,1.313055999999999912e+01,1.079129000000000005e+01
9.190327999999999520e+02,9.700457999999999359e+00,1.075104999999999933e+01
9.190428000000000566e+02,6.333891000000000382e+00,1.069425999999999988e+01
9.190528000000000475e+02,3.117628999999999984e+00,1.062158999999999942e+01
9.190628000000000384e+02,1.354829999999999923e-01,1.053415000000000035e+01
9.190728000000000293e+02,-2.533999999999999808e+00,1.043343999999999916e+01
9.190828000000000202e+02,-4.819709999999999717e+00,1.032128999999999941e+01
9.190928000000000111e+02,-6.659919999999999618e+00,1.019988999999999990e+01
9.191028000000000020e+02,-8.004020000000000579e+00,1.007164999999999999e+01
9.191127999999999929e+02,-8.813900000000000290e+00,9.939206999999999681e+00
9.191227999999999838e+02,-9.065070000000000405e+00,9.805313999999999197e+00
9.191327999999999747e+02,-8.747310000000000585e+00,9.672791000000000139e+00
9.191427999999999656e+02,-7.864989999999999704e+00,9.544446000000000652e+00
9.191527999999999565e+02,-6.436989999999999768e+00,9.423006000000000881e+00
9.191627999999999474e+02,-4.496220000000000105e+00,9.311042000000000485e+00
9.191728000000000520e+02,-2.088719999999999910e+00,9.210905999999999594e+00
9.191828000000000429e+02,7.275422999999999751e-01,9.124672999999999590e+00
9.191928000000000338e+02,3.884253999999999873e+00,9.054080000000000794e+00
9.192028000000000247e+02,7.304575999999999958e+00,9.000489999999999213e+00
9.192128000000000156e+02,1.090522999999999954e+01,8.964855999999999270e+00
9.192228000000000065e+02,1.459871000000000052e+01,8.947696000000000538e+00
9.192327999999999975e+02,1.829570999999999970e+01,8.949082999999999899e+00
9.192427999999999884e+02,2.190744000000000113e+01,8.968647999999999954e+00
9.192527999999999793e+02,2.534806999999999988e+01,9.005587999999999482e+00
9.192627999999999702e+02,2.853698999999999941e+01,9.058695000000000164e+00
9.192727999999999611e+02,3.140099999999999980e+01,9.126388999999999641e+00
9.192827999999999520e+02,3.387619000000000113e+01,9.206761999999999446e+00
9.192928000000000566e+02,3.590968000000000160e+01,9.297632999999999370e+00
9.193028000000000475e+02,3.746092000000000155e+01,9.396608000000000516e+00
9.193128000000000384e+02,3.850276000000000209e+01,9.501146999999999565e+00
9.193228000000000293e+02,3.902208000000000254e+01,9.608631000000000810e+00
9.193328000000000202e+02,3.902002999999999844e+01,9.716435000000000599e+00
9.193428000000000111e+02,3.851192000000000348e+01,9.821999999999999176e+00
9.193528000000000020e+02,3.752664999999999651e+01,9.922898999999999248e+00
9.193627999999999929e+02,3.610582999999999743e+01,1.001689999999999969e+01
9.193727999999999838e+02,3.430246999999999957e+01,1.010204000000000057e+01
9.193827999999999747e+02,3.217947999999999809e+01,1.017662999999999940e+01
9.193927999999999656e+02,2.980771000000000015e+01,1.023936999999999919e+01
9.194027999999999565e+02,2.726400999999999897e+01,1.028931000000000040e+01
9.194127999999999474e+02,2.462891000000000119e+01,1.032591000000000037e+01
9.194228000000000520e+02,2.198433999999999955e+01,1.034905000000000008e+01
9.194328000000000429e+02,1.941126999999999825e+01,1.035899000000000036e+01
9.194428000000000338e+02,1.698739000000000132e+01,1.035640000000000072e+01
9.194528000000000247e+02,1.478491000000000000e+01,1.034233000000000047e+01
9.194628000000000156e+02,1.286849999999999916e+01,1.031813000000000002e+01
9.194728000000000065e+02,1.129344000000000037e+01,1.028546000000000049e+01
9.194827999999999975e+02,1.010407999999999973e+01,1.024619999999999997e+01
9.194927999999999884e+02,9.332599000000000089e+00,1.020241000000000042e+01
9.195027999999999793e+02,8.998094000000000037e+00,1.015626999999999924e+01
9.195127999999999702e+02,9.106080000000000396e+00,1.010998000000000019e+01
9.195227999999999611e+02,9.648350999999999900e+00,1.006572000000000067e+01
9.195327999999999520e+02,1.060324999999999918e+01,1.002558999999999934e+01
9.195428000000000566e+02,1.193632999999999988e+01,9.991507999999999612e+00
9.195528000000000475e+02,1.360135000000000005e+01,9.965196999999999861e+00
9.195628000000000384e+02,1.554165000000000063e+01,9.948097000000000634e+00
9.195728000000000293e+02,1.769182999999999950e+01,9.941330000000000666e+00
9.195828000000000202e+02,1.997959000000000174e+01,9.945669000000000537e+00
9.195928000000000111e+02,2.232791999999999888e+01,9.961506999999999223e+00
9.196028000000000020e+02,2.465728999999999971e+01,9.988844000000000278e+00
9.196127999999999929e+02,2.688802000000000092e+01,1.002727999999999930e+01
9.196227999999999838e+02,2.894256000000000029e+01,1.007604000000000077e+01
9.196327999999999747e+02,3.074781000000000120e+01,1.013396999999999970e+01
9.196427999999999656e+02,3.223727000000000231e+01,1.019957999999999920e+01
9.196527999999999565e+02,3.335298999999999836e+01,1.027107999999999954e+01
9.196627999999999474e+02,3.404733999999999838e+01,1.034643999999999942e+01
9.196728000000000520e+02,3.428443999999999647e+01,1.042343999999999937e+01
9.196828000000000429e+02,3.404126000000000118e+01,1.049972999999999956e+01
9.196928000000000338e+02,3.330845000000000056e+01,1.057291000000000025e+01
9.197028000000000247e+02,3.209062000000000126e+01,1.064057999999999993e+01
9.197128000000000156e+02,3.040638999999999825e+01,1.070040999999999976e+01
9.197228000000000065e+02,2.828797000000000139e+01,1.075023999999999980e+01
9.197327999999999975e+02,2.578033999999999892e+01,1.078811999999999927e+01
9.197427999999999884e+02,2.294010000000000105e+01,1.081234000000000073e+01
9.197527999999999793e+02,1.983398000000000039e+01,1.082154000000000060e+01
9.197627999999999702e+02,1.653706000000000031e+01,1.081473000000000084e+01
9.197727999999999611e+02,1.313077999999999967e+01,1.079129000000000005e+01
9.197827999999999520e+02,9.700675000000000381e+00,1.075104999999999933e+01
9.197928000000000566e+02,6.334101000000000425e+00,1.069425999999999988e+01
9.198028000000000475e+02,3.117827000000000126e+00,1.062160000000000082e+01
9.198128000000000384e+02,1.356632999999999867e-01,1.053415999999999997e+01
9.198228000000000293e+02,-2.533840000000000092e+00,1.043343999999999916e+01
9.198328000000000202e+02,-4.819580000000000197e+00,1.032130000000000081e+01
9.198428000000000111e+02,-6.659819999999999851e+00,1.019989999999999952e+01
9.198528000000000020e+02,-8.003949999999999676e+00,1.007165999999999961e+01
9.198627999999999929e+02,-8.813869999999999649e+00,9.939216000000000051e+00
9.198727999999999838e+02,-9.065080000000000027e+00,9.805322999999999567e+00
9.198827999999999747e+02,-8.747350000000000847e+00,9.672798999999999481e+00
9.198927999999999656e+02,-7.865059999999999718e+00,9.544453999999999994e+00
9.199027999999999565e+02,-6.437100000000000044e+00,9.423012999999999195e+00
9.199127999999999474e+02,-4.496360000000000134e+00,9.311047999999999547e+00
9.199228000000000520e+02,-2.088890000000000136e+00,9.210912000000000432e+00
9.199328000000000429e+02,7.273517000000000454e-01,9.124677999999999400e+00
9.199428000000000338e+02,3.884043999999999830e+00,9.054083000000000325e+00
9.199528000000000247e+02,7.304351999999999734e+00,9.000493000000000521e+00
9.199628000000000156e+02,1.090498999999999974e+01,8.964857999999999549e+00
9.199728000000000065e+02,1.459848000000000035e+01,8.947696999999999790e+00
9.199827999999999975e+02,1.829548000000000130e+01,8.949082999999999899e+00
9.199927999999999884e+02,2.190721999999999881e+01,8.968645999999999674e+00
9.200027999999999793e+02,2.534786000000000072e+01,9.005584999999999951e+00
9.200127999999999702e+02,2.853679999999999950e+01,9.058690999999999605e+00
9.200227999999999611e+02,3.140082999999999913e+01,9.126383999999999830e+00
9.200327999999999520e+02,3.387604999999999933e+01,9.206756999999999636e+00
9.200428000000000566e+02,3.590955999999999904e+01,9.297627000000000308e+00
9.200528000000000475e+02,3.746083999999999747e+01,9.396601999999999677e+00
9.200628000000000384e+02,3.850271000000000043e+01,9.501139999999999475e+00
9.200728000000000293e+02,3.902206000000000330e+01,9.608624000000000720e+00
9.200828000000000202e+02,3.902004999999999768e+01,9.716428000000000509e+00
9.200928000000000111e+02,3.851196999999999804e+01,9.821993000000000862e+00
9.201028000000000020e+02,3.752673000000000059e+01,9.922893000000000185e+00
9.201127999999999929e+02,3.610593000000000075e+01,1.001689999999999969e+01
9.201227999999999838e+02,3.430259999999999820e+01,1.010202999999999918e+01
9.201327999999999747e+02,3.217961999999999989e+01,1.017662999999999940e+01
9.201427999999999656e+02,2.980787000000000120e+01,1.023936999999999919e+01
9.201527999999999565e+02,2.726417999999999964e+01,1.028931000000000040e+01
9.201627999999999474e+02,2.462907999999999831e+01,1.032591000000000037e+01
9.201728000000000520e+02,2.198451000000000022e+01,1.034905000000000008e+01
9.201828000000000429e+02,1.941142999999999930e+01,1.035899000000000036e+01
9.201928000000000338e+02,1.698753999999999920e+01,1.035640000000000072e+01
9.202028000000000247e+02,1.478505000000000003e+01,1.034233000000000047e+01
9.202128000000000156e+02,1.286861000000000033e+01,1.031813000000000002e+01
9.202228000000000065e+02,1.129353000000000051e+01,1.028546000000000049e+01
9.202327999999999975e+02,1.010413999999999923e+01,1.024619999999999997e+01
9.202427999999999884e+02,9.332634000000000540e+00,1.020242000000000004e+01
9.202527999999999793e+02,8.998101999999999379e+00,1.015626999999999924e+01
9.202627999999999702e+02,9.106059000000000125e+00,1.010998000000000019e+01
9.202727999999999611e+02,9.648303000000000296e+00,1.006572000000000067e+01
9.202827999999999520e+02,1.060318000000000005e+01,1.002558999999999934e+01
9.202928000000000566e+02,1.193623000000000012e+01,9.991509999999999891e+00
9.203028000000000475e+02,1.360122999999999927e+01,9.965199000000000140e+00
9.203128000000000384e+02,1.554152000000000022e+01,9.948097000000000634e+00
9.203228000000000293e+02,1.769168000000000163e+01,9.941330000000000666e+00
9.203328000000000202e+02,1.997944000000000031e+01,9.945667999999999509e+00
9.203428000000000111e+02,2.232777000000000100e+01,9.961505999999999972e+00
9.203528000000000020e+02,2.465715000000000146e+01,9.988841999999999999e+00
9.203627999999999929e+02,2.688787999999999911e+01,1.002727999999999930e+01
9.203727999999999838e+02,2.894243000000000166e+01,1.007604000000000077e+01
9.203827999999999747e+02,3.074771000000000143e+01,1.013396999999999970e+01
9.203927999999999656e+02,3.223718999999999824e+01,1.019956999999999958e+01
9.204027999999999565e+02,3.335293000000000063e+01,1.027106999999999992e+01
9.204127999999999474e+02,3.404731000000000307e+01,1.034642999999999979e+01
9.204228000000000520e+02,3.428443999999999647e+01,1.042342999999999975e+01
9.204328000000000429e+02,3.404129999999999967e+01,1.049972999999999956e+01
9.204428000000000338e+02,3.330850999999999829e+01,1.057291000000000025e+01
9.204528000000000247e+02,3.209071000000000140e+01,1.064057000000000031e+01
9.204628000000000156e+02,3.040651000000000082e+01,1.070040999999999976e+01
9.204728000000000065e+02,2.828811999999999927e+01,1.075023999999999980e+01
9.204827999999999975e+02,2.578050999999999959e+01,1.078810999999999964e+01
9.204927999999999884e+02,2.294029000000000096e+01,1.081234000000000073e+01
9.205027999999999793e+02,1.983417999999999992e+01,1.082154000000000060e+01
9.205127999999999702e+02,1.653727999999999909e+01,1.081473000000000084e+01
9.205227999999999611e+02,1.313100000000000023e+01,1.079129000000000005e+01
9.205327999999999520e+02,9.700891999999999626e+00,1.075106000000000073e+01
9.205428000000000566e+02,6.334310999999999581e+00,1.069425999999999988e+01
9.205528000000000475e+02,3.118024999999999824e+00,1.062160000000000082e+01
9.205628000000000384e+02,1.358437000000000117e-01,1.053415999999999997e+01
9.205728000000000293e+02,-2.533689999999999998e+00,1.043345000000000056e+01
9.205828000000000202e+02,-4.819449999999999790e+00,1.032131000000000043e+01
9.205928000000000111e+02,-6.659720000000000084e+00,1.019989999999999952e+01
9.206028000000000020e+02,-8.003880000000000550e+00,1.007166999999999923e+01
9.206127999999999929e+02,-8.813829999999999387e+00,9.939223999999999393e+00
9.206227999999999838e+02,-9.065080000000000027e+00,9.805331000000000685e+00
9.206327999999999747e+02,-8.747389999999999333e+00,9.672807000000000599e+00
9.206427999999999656e+02,-7.865129999999999733e+00,9.544461999999999335e+00
9.206527999999999565e+02,-6.437199999999999811e+00,9.423021000000000313e+00
9.206627999999999474e+02,-4.496500000000000163e+00,9.311054999999999637e+00
9.206728000000000520e+02,-2.089059999999999917e+00,9.210917999999999495e+00
9.206828000000000429e+02,7.271611999999999520e-01,9.124682999999999211e+00
9.206928000000000338e+02,3.883833999999999786e+00,9.054087000000000884e+00
9.207028000000000247e+02,7.304128000000000398e+00,9.000496000000000052e+00
9.207128000000000156e+02,1.090475999999999956e+01,8.964859000000000577e+00
9.207228000000000065e+02,1.459824000000000055e+01,8.947696999999999790e+00
9.207327999999999975e+02,1.829524999999999935e+01,8.949082000000000647e+00
9.207427999999999884e+02,2.190699000000000041e+01,8.968643999999999394e+00
9.207527999999999793e+02,2.534763999999999839e+01,9.005582000000000420e+00
9.207627999999999702e+02,2.853660999999999959e+01,9.058688000000000073e+00
9.207727999999999611e+02,3.140065999999999846e+01,9.126379999999999271e+00
9.207827999999999520e+02,3.387590999999999752e+01,9.206751000000000573e+00
9.207928000000000566e+02,3.590944999999999965e+01,9.297620999999999469e+00
9.208028000000000475e+02,3.746074999999999733e+01,9.396596000000000615e+00
9.208128000000000384e+02,3.850265999999999877e+01,9.501134000000000412e+00
9.208228000000000293e+02,3.902203999999999695e+01,9.608617000000000630e+00
9.208328000000000202e+02,3.902006000000000085e+01,9.716421000000000419e+00
9.208428000000000111e+02,3.851200999999999652e+01,9.821987000000000023e+00
9.208528000000000020e+02,3.752680999999999756e+01,9.922886000000000095e+00
9.208627999999999929e+02,3.610602999999999696e+01,1.001689000000000007e+01
9.208727999999999838e+02,3.430272999999999683e+01,1.010202999999999918e+01
9.208827999999999747e+02,3.217976000000000170e+01,1.017661999999999978e+01
9.208927999999999656e+02,2.980802999999999869e+01,1.023935999999999957e+01
9.209027999999999565e+02,2.726435000000000031e+01,1.028931000000000040e+01
9.209127999999999474e+02,2.462924999999999898e+01,1.032591000000000037e+01
9.209228000000000520e+02,2.198467000000000127e+01,1.034905000000000008e+01
9.209328000000000429e+02,1.941159000000000034e+01,1.035899000000000036e+01
9.209428000000000338e+02,1.698769000000000062e+01,1.035640000000000072e+01
9.209528000000000247e+02,1.478518000000000043e+01,1.034233000000000047e+01
9.209628000000000156e+02,1.286871999999999971e+01,1.031813000000000002e+01
9.209728000000000065e+02,1.129362000000000066e+01,1.028546000000000049e+01
9.209827999999999975e+02,1.010421000000000014e+01,1.024619999999999997e+01
9.209927999999999884e+02,9.332668999999999215e+00,1.020242000000000004e+01
9.210027999999999793e+02,8.998108999999999469e+00,1.015628000000000064e+01
9.210127999999999702e+02,9.106037999999999855e+00,1.010998000000000019e+01
9.210227999999999611e+02,9.648255000000000692e+00,1.006572000000000067e+01
9.210327999999999520e+02,1.060310999999999915e+01,1.002558999999999934e+01
9.210428000000000566e+02,1.193613999999999997e+01,9.991512000000000171e+00
9.210528000000000475e+02,1.360111999999999988e+01,9.965199999999999392e+00
9.210628000000000384e+02,1.554138999999999982e+01,9.948097999999999885e+00
9.210728000000000293e+02,1.769153999999999982e+01,9.941330000000000666e+00
9.210828000000000202e+02,1.997928999999999888e+01,9.945667999999999509e+00
9.210928000000000111e+02,2.232761999999999958e+01,9.961503999999999692e+00
9.211028000000000020e+02,2.465700000000000003e+01,9.988839999999999719e+00
9.211127999999999929e+02,2.688774000000000086e+01,1.002727999999999930e+01
9.211227999999999838e+02,2.894230999999999909e+01,1.007604000000000077e+01
9.211327999999999747e+02,3.074759999999999849e+01,1.013396000000000008e+01
9.211427999999999656e+02,3.223709999999999809e+01,1.019956999999999958e+01
9.211527999999999565e+02,3.335287999999999897e+01,1.027106999999999992e+01
9.211627999999999474e+02,3.404728000000000065e+01,1.034642999999999979e+01
9.211728000000000520e+02,3.428443999999999647e+01,1.042342999999999975e+01
9.211828000000000429e+02,3.404133000000000209e+01,1.049971999999999994e+01
9.211928000000000338e+02,3.330857000000000312e+01,1.057290000000000063e+01
9.212028000000000247e+02,3.209080000000000155e+01,1.064057000000000031e+01
9.212128000000000156e+02,3.040662999999999982e+01,1.070040999999999976e+01
9.212228000000000065e+02,2.828827000000000069e+01,1.075023999999999980e+01
9.212327999999999975e+02,2.578068000000000026e+01,1.078810999999999964e+01
9.212427999999999884e+02,2.294048000000000087e+01,1.081234000000000073e+01
9.212527999999999793e+02,1.983438999999999908e+01,1.082154000000000060e+01
9.212627999999999702e+02,1.653748999999999825e+01,1.081473000000000084e+01
9.212727999999999611e+02,1.313122000000000078e+01,1.079129999999999967e+01
9.212827999999999520e+02,9.701109000000000648e+00,1.075106000000000073e+01
9.212928000000000566e+02,6.334520999999999624e+00,1.069426999999999950e+01
9.213028000000000475e+02,3.118222999999999967e+00,1.062161000000000044e+01
9.213128000000000384e+02,1.360240000000000060e-01,1.053416999999999959e+01
9.213228000000000293e+02,-2.533529999999999838e+00,1.043346000000000018e+01
9.213328000000000202e+02,-4.819320000000000270e+00,1.032131000000000043e+01
9.213428000000000111e+02,-6.659620000000000317e+00,1.019990999999999914e+01
9.213528000000000020e+02,-8.003809999999999647e+00,1.007168000000000063e+01
9.213627999999999929e+02,-8.813800000000000523e+00,9.939232999999999763e+00
9.213727999999999838e+02,-9.065080000000000027e+00,9.805339999999999279e+00
9.213827999999999747e+02,-8.747419999999999973e+00,9.672815999999999192e+00
9.213927999999999656e+02,-7.865210000000000257e+00,9.544470000000000454e+00
9.214027999999999565e+02,-6.437310000000000088e+00,9.423028000000000404e+00
9.214127999999999474e+02,-4.496640000000000192e+00,9.311061999999999728e+00
9.214228000000000520e+02,-2.089220000000000077e+00,9.210924000000000333e+00
9.214328000000000429e+02,7.269706999999999697e-01,9.124688000000000798e+00
9.214428000000000338e+02,3.883624999999999883e+00,9.054090999999999667e+00
9.214528000000000247e+02,7.303905000000000314e+00,9.000498999999999583e+00
9.214628000000000156e+02,1.090452999999999939e+01,8.964861000000000857e+00
9.214728000000000065e+02,1.459801000000000037e+01,8.947698000000000818e+00
9.214827999999999975e+02,1.829501000000000133e+01,8.949080999999999619e+00
9.214927999999999884e+02,2.190677000000000163e+01,8.968643000000000143e+00
9.215027999999999793e+02,2.534742999999999924e+01,9.005578999999999112e+00
9.215127999999999702e+02,2.853641000000000005e+01,9.058683999999999514e+00
9.215227999999999611e+02,3.140049000000000134e+01,9.126374999999999460e+00
9.215327999999999520e+02,3.387575999999999965e+01,9.206746000000000762e+00
9.215428000000000566e+02,3.590934000000000026e+01,9.297615000000000407e+00
9.215528000000000475e+02,3.746067000000000036e+01,9.396589000000000524e+00
9.215628000000000384e+02,3.850260999999999711e+01,9.501127000000000322e+00
9.215728000000000293e+02,3.902203000000000088e+01,9.608610000000000539e+00
9.215828000000000202e+02,3.902008000000000010e+01,9.716414999999999580e+00
9.215928000000000111e+02,3.851205999999999818e+01,9.821979999999999933e+00
9.216028000000000020e+02,3.752687999999999846e+01,9.922879999999999256e+00
9.216127999999999929e+02,3.610614000000000345e+01,1.001688000000000045e+01
9.216227999999999838e+02,3.430284999999999940e+01,1.010201999999999956e+01
9.216327999999999747e+02,3.217990999999999957e+01,1.017661999999999978e+01
9.216427999999999656e+02,2.980818000000000012e+01,1.023935999999999957e+01
9.216527999999999565e+02,2.726451000000000136e+01,1.028930000000000078e+01
9.216627999999999474e+02,2.462941999999999965e+01,1.032591000000000037e+01
9.216728000000000520e+02,2.198483999999999838e+01,1.034905000000000008e+01
9.216828000000000429e+02,1.941175000000000139e+01,1.035899000000000036e+01
9.216928000000000338e+02,1.698782999999999888e+01,1.035641000000000034e+01
9.217028000000000247e+02,1.478531000000000084e+01,1.034233000000000047e+01
9.217128000000000156e+02,1.286884000000000050e+01,1.031813000000000002e+01
9.217228000000000065e+02,1.129369999999999941e+01,1.028546000000000049e+01
9.217327999999999975e+02,1.010426999999999964e+01,1.024620999999999960e+01
9.217427999999999884e+02,9.332705000000000695e+00,1.020242000000000004e+01
9.217527999999999793e+02,8.998115999999999559e+00,1.015628000000000064e+01
9.217627999999999702e+02,9.106016999999999584e+00,1.010998999999999981e+01
9.217727999999999611e+02,9.648206999999999312e+00,1.006573000000000029e+01
9.217827999999999520e+02,1.060303000000000040e+01,1.002558999999999934e+01
9.217928000000000566e+02,1.193604000000000021e+01,9.991512999999999423e+00
9.218028000000000475e+02,1.360100000000000087e+01,9.965201999999999671e+00
9.218128000000000384e+02,1.554125999999999941e+01,9.948098999999999137e+00
9.218228000000000293e+02,1.769140000000000157e+01,9.941330000000000666e+00
9.218328000000000202e+02,1.997914000000000101e+01,9.945667000000000257e+00
9.218428000000000111e+02,2.232747000000000170e+01,9.961503000000000441e+00
9.218528000000000020e+02,2.465686000000000178e+01,9.988837999999999440e+00
9.218627999999999929e+02,2.688760999999999868e+01,1.002727999999999930e+01
9.218727999999999838e+02,2.894219000000000008e+01,1.007602999999999938e+01
9.218827999999999747e+02,3.074749999999999872e+01,1.013396000000000008e+01
9.218927999999999656e+02,3.223702000000000112e+01,1.019955999999999996e+01
9.219027999999999565e+02,3.335282000000000124e+01,1.027106000000000030e+01
9.219127999999999474e+02,3.404724999999999824e+01,1.034642000000000017e+01
9.219228000000000520e+02,3.428443999999999647e+01,1.042342000000000013e+01
9.219328000000000429e+02,3.404135999999999740e+01,1.049971999999999994e+01
9.219428000000000338e+02,3.330863000000000085e+01,1.057290000000000063e+01
9.219528000000000247e+02,3.209089000000000169e+01,1.064057000000000031e+01
9.219628000000000156e+02,3.040674999999999883e+01,1.070040000000000013e+01
9.219728000000000065e+02,2.828841999999999857e+01,1.075023999999999980e+01
9.219827999999999975e+02,2.578085000000000093e+01,1.078810999999999964e+01
9.219927999999999884e+02,2.294067000000000078e+01,1.081232999999999933e+01
9.220027999999999793e+02,1.983458999999999861e+01,1.082154000000000060e+01
9.220127999999999702e+02,1.653771000000000058e+01,1.081473000000000084e+01
9.220227999999999611e+02,1.313142999999999994e+01,1.079129999999999967e+01
9.220327999999999520e+02,9.701325999999999894e+00,1.075106000000000073e+01
9.220428000000000566e+02,6.334730999999999668e+00,1.069426999999999950e+01
9.220528000000000475e+02,3.118419999999999970e+00,1.062161000000000044e+01
9.220628000000000384e+02,1.362044000000000032e-01,1.053417999999999921e+01
9.220728000000000293e+02,-2.533370000000000122e+00,1.043346000000000018e+01
9.220828000000000202e+02,-4.819180000000000241e+00,1.032132000000000005e+01
9.220928000000000111e+02,-6.659510000000000041e+00,1.019992000000000054e+01
9.221028000000000020e+02,-8.003740000000000521e+00,1.007168000000000063e+01
9.221127999999999929e+02,-8.813769999999999882e+00,9.939241000000000881e+00
9.221227999999999838e+02,-9.065080000000000027e+00,9.805348000000000397e+00
9.221327999999999747e+02,-8.747460000000000235e+00,9.672824000000000311e+00
9.221427999999999656e+02,-7.865280000000000271e+00,9.544477999999999795e+00
9.221527999999999565e+02,-6.437420000000000364e+00,9.423035999999999746e+00
9.221627999999999474e+02,-4.496769999999999712e+00,9.311068999999999818e+00
9.221728000000000520e+02,-2.089389999999999858e+00,9.210929999999999396e+00
9.221828000000000429e+02,7.267801999999999873e-01,9.124693000000000609e+00
9.221928000000000338e+02,3.883414999999999839e+00,9.054095000000000226e+00
9.222028000000000247e+02,7.303681000000000090e+00,9.000500999999999863e+00
9.222128000000000156e+02,1.090428999999999959e+01,8.964862999999999360e+00
9.222228000000000065e+02,1.459777000000000058e+01,8.947698000000000818e+00
9.222327999999999975e+02,1.829477999999999938e+01,8.949080999999999619e+00
9.222427999999999884e+02,2.190653999999999968e+01,8.968640999999999863e+00
9.222527999999999793e+02,2.534722000000000008e+01,9.005577000000000609e+00
9.222627999999999702e+02,2.853622000000000014e+01,9.058680000000000732e+00
9.222727999999999611e+02,3.140032000000000068e+01,9.126369999999999649e+00
9.222827999999999520e+02,3.387561999999999784e+01,9.206739999999999924e+00
9.222928000000000566e+02,3.590921999999999770e+01,9.297608999999999568e+00
9.223028000000000475e+02,3.746059000000000339e+01,9.396582999999999686e+00
9.223128000000000384e+02,3.850256000000000256e+01,9.501120000000000232e+00
9.223228000000000293e+02,3.902201000000000164e+01,9.608603000000000449e+00
9.223328000000000202e+02,3.902009000000000327e+01,9.716407999999999490e+00
9.223428000000000111e+02,3.851210999999999984e+01,9.821974000000000871e+00
9.223528000000000020e+02,3.752696000000000254e+01,9.922874000000000194e+00
9.223627999999999929e+02,3.610623999999999967e+01,1.001688000000000045e+01
9.223727999999999838e+02,3.430297999999999803e+01,1.010201999999999956e+01
9.223827999999999747e+02,3.218005000000000138e+01,1.017661000000000016e+01
9.223927999999999656e+02,2.980834000000000117e+01,1.023935999999999957e+01
9.224027999999999565e+02,2.726467999999999847e+01,1.028930000000000078e+01
9.224127999999999474e+02,2.462959000000000032e+01,1.032591000000000037e+01
9.224228000000000520e+02,2.198500999999999905e+01,1.034904000000000046e+01
9.224328000000000429e+02,1.941190999999999889e+01,1.035899000000000036e+01
9.224428000000000338e+02,1.698798000000000030e+01,1.035641000000000034e+01
9.224528000000000247e+02,1.478543999999999947e+01,1.034233000000000047e+01
9.224628000000000156e+02,1.286894999999999989e+01,1.031813000000000002e+01
9.224728000000000065e+02,1.129378999999999955e+01,1.028547000000000011e+01
9.224827999999999975e+02,1.010432999999999915e+01,1.024620999999999960e+01
9.224927999999999884e+02,9.332739999999999370e+00,1.020242000000000004e+01
9.225027999999999793e+02,8.998122999999999649e+00,1.015628000000000064e+01
9.225127999999999702e+02,9.105997000000000341e+00,1.010998999999999981e+01
9.225227999999999611e+02,9.648158999999999708e+00,1.006573000000000029e+01
9.225327999999999520e+02,1.060295999999999950e+01,1.002560000000000073e+01
9.225428000000000566e+02,1.193595000000000006e+01,9.991514999999999702e+00
9.225528000000000475e+02,1.360088999999999970e+01,9.965203000000000699e+00
9.225628000000000384e+02,1.554113000000000078e+01,9.948100000000000165e+00
9.225728000000000293e+02,1.769125999999999976e+01,9.941330000000000666e+00
9.225828000000000202e+02,1.997899999999999920e+01,9.945665999999999229e+00
9.225928000000000111e+02,2.232732000000000028e+01,9.961501000000000161e+00
9.226028000000000020e+02,2.465671000000000035e+01,9.988835999999999160e+00
9.226127999999999929e+02,2.688747000000000043e+01,1.002726999999999968e+01
9.226227999999999838e+02,2.894206000000000145e+01,1.007602999999999938e+01
9.226327999999999747e+02,3.074738999999999933e+01,1.013396000000000008e+01
9.226427999999999656e+02,3.223693999999999704e+01,1.019955999999999996e+01
9.226527999999999565e+02,3.335276000000000352e+01,1.027106000000000030e+01
9.226627999999999474e+02,3.404722000000000293e+01,1.034642000000000017e+01
9.226728000000000520e+02,3.428443999999999647e+01,1.042342000000000013e+01
9.226828000000000429e+02,3.404138999999999982e+01,1.049971000000000032e+01
9.226928000000000338e+02,3.330870000000000175e+01,1.057288999999999923e+01
9.227028000000000247e+02,3.209098999999999791e+01,1.064056000000000068e+01
9.227128000000000156e+02,3.040688000000000102e+01,1.070040000000000013e+01
9.227228000000000065e+02,2.828856000000000037e+01,1.075023000000000017e+01
9.227327999999999975e+02,2.578102000000000160e+01,1.078810999999999964e+01
9.227427999999999884e+02,2.294086000000000070e+01,1.081232999999999933e+01
9.227527999999999793e+02,1.983479000000000170e+01,1.082154000000000060e+01
9.227627999999999702e+02,1.653791999999999973e+01,1.081473000000000084e+01
9.227727999999999611e+02,1.313165000000000049e+01,1.079129999999999967e+01
9.227827999999999520e+02,9.701541999999999888e+00,1.075107000000000035e+01
9.227928000000000566e+02,6.334940999999999711e+00,1.069427999999999912e+01
9.228028000000000475e+02,3.118618000000000112e+00,1.062162000000000006e+01
9.228128000000000384e+02,1.363846999999999976e-01,1.053417999999999921e+01
9.228228000000000293e+02,-2.533209999999999962e+00,1.043346999999999980e+01
9.228328000000000202e+02,-4.819049999999999834e+00,1.032132999999999967e+01
9.228428000000000111e+02,-6.659410000000000274e+00,1.019993000000000016e+01
9.228528000000000020e+02,-8.003669999999999618e+00,1.007169000000000025e+01
9.228627999999999929e+02,-8.813729999999999620e+00,9.939249999999999474e+00
9.228727999999999838e+02,-9.065080000000000027e+00,9.805357000000000767e+00
9.228827999999999747e+02,-8.747500000000000497e+00,9.672831999999999653e+00
9.228927999999999656e+02,-7.865359999999999907e+00,9.544485999999999137e+00
9.229027999999999565e+02,-6.437529999999999752e+00,9.423042999999999836e+00
9.229127999999999474e+02,-4.496909999999999741e+00,9.311075999999999908e+00
9.229228000000000520e+02,-2.089550000000000018e+00,9.210936000000000234e+00
9.229328000000000429e+02,7.265895999999999466e-01,9.124698000000000420e+00
9.229428000000000338e+02,3.883204999999999796e+00,9.054099000000000785e+00
9.229528000000000247e+02,7.303456999999999866e+00,9.000503999999999394e+00
9.229628000000000156e+02,1.090405999999999942e+01,8.964864999999999640e+00
9.229728000000000065e+02,1.459754000000000040e+01,8.947699000000000069e+00
9.229827999999999975e+02,1.829455000000000098e+01,8.949080000000000368e+00
9.229927999999999884e+02,2.190632000000000090e+01,8.968638999999999584e+00
9.230027999999999793e+02,2.534701000000000093e+01,9.005573999999999302e+00
9.230127999999999702e+02,2.853603000000000023e+01,9.058676000000000172e+00
9.230227999999999611e+02,3.140015000000000001e+01,9.126366000000000867e+00
9.230327999999999520e+02,3.387548000000000314e+01,9.206735000000000113e+00
9.230428000000000566e+02,3.590910999999999831e+01,9.297603000000000506e+00
9.230528000000000475e+02,3.746050999999999931e+01,9.396575999999999596e+00
9.230628000000000384e+02,3.850251000000000090e+01,9.501113000000000142e+00
9.230728000000000293e+02,3.902199000000000240e+01,9.608596000000000359e+00
9.230828000000000202e+02,3.902011000000000251e+01,9.716400999999999399e+00
9.230928000000000111e+02,3.851216000000000150e+01,9.821967000000000780e+00
9.231028000000000020e+02,3.752703999999999951e+01,9.922867999999999356e+00
9.231127999999999929e+02,3.610634000000000299e+01,1.001687000000000083e+01
9.231227999999999838e+02,3.430310000000000059e+01,1.010200999999999993e+01
9.231327999999999747e+02,3.218019000000000318e+01,1.017661000000000016e+01
9.231427999999999656e+02,2.980849999999999866e+01,1.023934999999999995e+01
9.231527999999999565e+02,2.726483999999999952e+01,1.028930000000000078e+01
9.231627999999999474e+02,2.462976000000000099e+01,1.032590000000000074e+01
9.231728000000000520e+02,2.198517000000000010e+01,1.034904000000000046e+01
9.231828000000000429e+02,1.941206000000000031e+01,1.035899000000000036e+01
9.231928000000000338e+02,1.698813000000000173e+01,1.035641000000000034e+01
9.232028000000000247e+02,1.478556999999999988e+01,1.034233000000000047e+01
9.232128000000000156e+02,1.286905999999999928e+01,1.031813999999999965e+01
9.232228000000000065e+02,1.129387999999999970e+01,1.028547000000000011e+01
9.232327999999999975e+02,1.010439000000000043e+01,1.024620999999999960e+01
9.232427999999999884e+02,9.332774999999999821e+00,1.020242999999999967e+01
9.232527999999999793e+02,8.998129999999999740e+00,1.015628000000000064e+01
9.232627999999999702e+02,9.105976000000000070e+00,1.010998999999999981e+01
9.232727999999999611e+02,9.648111000000000104e+00,1.006573000000000029e+01
9.232827999999999520e+02,1.060289000000000037e+01,1.002560000000000073e+01
9.232928000000000566e+02,1.193585000000000029e+01,9.991516999999999982e+00
9.233028000000000475e+02,1.360077000000000069e+01,9.965203999999999951e+00
9.233128000000000384e+02,1.554100000000000037e+01,9.948100000000000165e+00
9.233228000000000293e+02,1.769112000000000151e+01,9.941330000000000666e+00
9.233328000000000202e+02,1.997885000000000133e+01,9.945665999999999229e+00
9.233428000000000111e+02,2.232716999999999885e+01,9.961499999999999133e+00
9.233528000000000020e+02,2.465655999999999892e+01,9.988834000000000657e+00
9.233627999999999929e+02,2.688732999999999862e+01,1.002726999999999968e+01
9.233727999999999838e+02,2.894193999999999889e+01,1.007602999999999938e+01
9.233827999999999747e+02,3.074727999999999994e+01,1.013395000000000046e+01
9.233927999999999656e+02,3.223684999999999690e+01,1.019955999999999996e+01
9.234027999999999565e+02,3.335269999999999868e+01,1.027105000000000068e+01
9.234127999999999474e+02,3.404719000000000051e+01,1.034641000000000055e+01
9.234228000000000520e+02,3.428443999999999647e+01,1.042342000000000013e+01
9.234328000000000429e+02,3.404142000000000223e+01,1.049971000000000032e+01
9.234428000000000338e+02,3.330875999999999948e+01,1.057288999999999923e+01
9.234528000000000247e+02,3.209107999999999805e+01,1.064056000000000068e+01
9.234628000000000156e+02,3.040700000000000003e+01,1.070039000000000051e+01
9.234728000000000065e+02,2.828870999999999825e+01,1.075023000000000017e+01
9.234827999999999975e+02,2.578118999999999872e+01,1.078810999999999964e+01
9.234927999999999884e+02,2.294105000000000061e+01,1.081232999999999933e+01
9.235027999999999793e+02,1.983500000000000085e+01,1.082154000000000060e+01
9.235127999999999702e+02,1.653812999999999889e+01,1.081473000000000084e+01
9.235227999999999611e+02,1.313186999999999927e+01,1.079129999999999967e+01
9.235327999999999520e+02,9.701758999999999133e+00,1.075107000000000035e+01
9.235428000000000566e+02,6.335150999999999755e+00,1.069427999999999912e+01
9.235528000000000475e+02,3.118815999999999811e+00,1.062162000000000006e+01
9.235628000000000384e+02,1.365650999999999948e-01,1.053419000000000061e+01
9.235728000000000293e+02,-2.533049999999999802e+00,1.043347999999999942e+01
9.235828000000000202e+02,-4.818920000000000314e+00,1.032133999999999929e+01
9.235928000000000111e+02,-6.659309999999999619e+00,1.019993999999999978e+01
9.236028000000000020e+02,-8.003600000000000492e+00,1.007169999999999987e+01
9.236127999999999929e+02,-8.813700000000000756e+00,9.939258000000000592e+00
9.236227999999999838e+02,-9.065089999999999648e+00,9.805365000000000109e+00
9.236327999999999747e+02,-8.747540000000000759e+00,9.672841000000000022e+00
9.236427999999999656e+02,-7.865429999999999922e+00,9.544494000000000256e+00
9.236527999999999565e+02,-6.437630000000000408e+00,9.423049999999999926e+00
9.236627999999999474e+02,-4.497049999999999770e+00,9.311082000000000747e+00
9.236728000000000520e+02,-2.089719999999999800e+00,9.210941999999999297e+00
9.236828000000000429e+02,7.263990999999999643e-01,9.124703000000000230e+00
9.236928000000000338e+02,3.882995000000000196e+00,9.054102999999999568e+00
9.237028000000000247e+02,7.303232999999999642e+00,9.000507000000000701e+00
9.237128000000000156e+02,1.090382999999999925e+01,8.964866000000000668e+00
9.237228000000000065e+02,1.459730000000000061e+01,8.947699000000000069e+00
9.237327999999999975e+02,1.829430999999999941e+01,8.949078999999999340e+00
9.237427999999999884e+02,2.190608999999999895e+01,8.968636999999999304e+00
9.237527999999999793e+02,2.534680000000000177e+01,9.005570999999999771e+00
9.237627999999999702e+02,2.853583000000000069e+01,9.058671999999999613e+00
9.237727999999999611e+02,3.139997999999999934e+01,9.126360999999999279e+00
9.237827999999999520e+02,3.387532999999999817e+01,9.206728999999999274e+00
9.237928000000000566e+02,3.590899000000000285e+01,9.297596999999999667e+00
9.238028000000000475e+02,3.746041999999999916e+01,9.396570000000000533e+00
9.238128000000000384e+02,3.850245999999999924e+01,9.501106000000000051e+00
9.238228000000000293e+02,3.902197999999999922e+01,9.608589999999999520e+00
9.238328000000000202e+02,3.902013000000000176e+01,9.716393999999999309e+00
9.238428000000000111e+02,3.851221000000000316e+01,9.821960999999999942e+00
9.238528000000000020e+02,3.752711000000000041e+01,9.922862000000000293e+00
9.238627999999999929e+02,3.610645000000000238e+01,1.001687000000000083e+01
9.238727999999999838e+02,3.430322999999999922e+01,1.010200000000000031e+01
9.238827999999999747e+02,3.218034000000000106e+01,1.017661000000000016e+01
9.238927999999999656e+02,2.980865999999999971e+01,1.023934999999999995e+01
9.239027999999999565e+02,2.726501000000000019e+01,1.028928999999999938e+01
9.239127999999999474e+02,2.462991999999999848e+01,1.032590000000000074e+01
9.239228000000000520e+02,2.198534000000000077e+01,1.034904000000000046e+01
9.239328000000000429e+02,1.941222000000000136e+01,1.035899000000000036e+01
9.239428000000000338e+02,1.698827999999999960e+01,1.035641000000000034e+01
9.239528000000000247e+02,1.478570000000000029e+01,1.034234000000000009e+01
9.239628000000000156e+02,1.286917000000000044e+01,1.031813999999999965e+01
9.239728000000000065e+02,1.129396999999999984e+01,1.028547000000000011e+01
9.239827999999999975e+02,1.010445999999999955e+01,1.024620999999999960e+01
9.239927999999999884e+02,9.332810999999999524e+00,1.020242999999999967e+01
9.240027999999999793e+02,8.998138000000000858e+00,1.015629000000000026e+01
9.240127999999999702e+02,9.105954999999999799e+00,1.010998999999999981e+01
9.240227999999999611e+02,9.648063000000000500e+00,1.006573999999999991e+01
9.240327999999999520e+02,1.060280999999999985e+01,1.002560000000000073e+01
9.240428000000000566e+02,1.193575000000000053e+01,9.991519000000000261e+00
9.240528000000000475e+02,1.360065999999999953e+01,9.965206000000000230e+00
9.240628000000000384e+02,1.554086999999999996e+01,9.948100999999999416e+00
9.240728000000000293e+02,1.769097999999999971e+01,9.941330000000000666e+00
9.240828000000000202e+02,1.997869999999999990e+01,9.945664999999999978e+00
9.240928000000000111e+02,2.232702000000000098e+01,9.961498999999999882e+00
9.241028000000000020e+02,2.465642000000000067e+01,9.988832000000000377e+00
9.241127999999999929e+02,2.688719999999999999e+01,1.002726999999999968e+01
9.241227999999999838e+02,2.894181999999999988e+01,1.007601999999999975e+01
9.241327999999999747e+02,3.074718000000000018e+01,1.013395000000000046e+01
9.241427999999999656e+02,3.223676999999999992e+01,1.019955000000000034e+01
9.241527999999999565e+02,3.335264000000000095e+01,1.027105000000000068e+01
9.241627999999999474e+02,3.404715999999999809e+01,1.034641000000000055e+01
9.241728000000000520e+02,3.428443999999999647e+01,1.042341000000000051e+01
9.241828000000000429e+02,3.404144999999999754e+01,1.049970000000000070e+01
9.241928000000000338e+02,3.330881999999999721e+01,1.057288999999999923e+01
9.242028000000000247e+02,3.209116999999999820e+01,1.064054999999999929e+01
9.242128000000000156e+02,3.040711999999999904e+01,1.070039000000000051e+01
9.242228000000000065e+02,2.828885999999999967e+01,1.075023000000000017e+01
9.242327999999999975e+02,2.578135999999999939e+01,1.078810000000000002e+01
9.242427999999999884e+02,2.294124000000000052e+01,1.081232999999999933e+01
9.242527999999999793e+02,1.983520000000000039e+01,1.082154000000000060e+01
9.242627999999999702e+02,1.653835000000000122e+01,1.081473000000000084e+01
9.242727999999999611e+02,1.313208999999999982e+01,1.079129999999999967e+01
9.242827999999999520e+02,9.701976000000000155e+00,1.075107000000000035e+01
9.242928000000000566e+02,6.335360999999999798e+00,1.069429000000000052e+01
9.243028000000000475e+02,3.119013999999999953e+00,1.062162999999999968e+01
9.243128000000000384e+02,1.367453999999999892e-01,1.053419000000000061e+01
9.243228000000000293e+02,-2.532900000000000151e+00,1.043347999999999942e+01
9.243328000000000202e+02,-4.818789999999999907e+00,1.032133999999999929e+01
9.243428000000000111e+02,-6.659209999999999852e+00,1.019993999999999978e+01
9.243528000000000020e+02,-8.003529999999999589e+00,1.007170999999999950e+01
9.243627999999999929e+02,-8.813670000000000115e+00,9.939266999999999186e+00
9.243727999999999838e+02,-9.065089999999999648e+00,9.805374000000000478e+00
9.243827999999999747e+02,-8.747579999999999245e+00,9.672848999999999364e+00
9.243927999999999656e+02,-7.865499999999999936e+00,9.544501999999999597e+00
9.244027999999999565e+02,-6.437739999999999796e+00,9.423057999999999268e+00
9.244127999999999474e+02,-4.497189999999999799e+00,9.311089000000000837e+00
9.244228000000000520e+02,-2.089890000000000025e+00,9.210948000000000135e+00
9.244328000000000429e+02,7.262085999999999819e-01,9.124708000000000041e+00
9.244428000000000338e+02,3.882785000000000153e+00,9.054107000000000127e+00
9.244528000000000247e+02,7.303009000000000306e+00,9.000510000000000232e+00
9.244628000000000156e+02,1.090360000000000085e+01,8.964867999999999171e+00
9.244728000000000065e+02,1.459706000000000081e+01,8.947699999999999321e+00
9.244827999999999975e+02,1.829408000000000101e+01,8.949078999999999340e+00
9.244927999999999884e+02,2.190587000000000018e+01,8.968635000000000801e+00
9.245027999999999793e+02,2.534658999999999907e+01,9.005568000000000239e+00
9.245127999999999702e+02,2.853564000000000078e+01,9.058668000000000831e+00
9.245227999999999611e+02,3.139980999999999867e+01,9.126355999999999469e+00
9.245327999999999520e+02,3.387519000000000347e+01,9.206723999999999464e+00
9.245428000000000566e+02,3.590888000000000346e+01,9.297591000000000605e+00
9.245528000000000475e+02,3.746034000000000219e+01,9.396563000000000443e+00
9.245628000000000384e+02,3.850240999999999758e+01,9.501099999999999213e+00
9.245728000000000293e+02,3.902195999999999998e+01,9.608582999999999430e+00
9.245828000000000202e+02,3.902013999999999783e+01,9.716386999999999219e+00
9.245928000000000111e+02,3.851225000000000165e+01,9.821953999999999851e+00
9.246028000000000020e+02,3.752718999999999738e+01,9.922855000000000203e+00
9.246127999999999929e+02,3.610654999999999859e+01,1.001685999999999943e+01
9.246227999999999838e+02,3.430335000000000178e+01,1.010200000000000031e+01
9.246327999999999747e+02,3.218048000000000286e+01,1.017660000000000053e+01
9.246427999999999656e+02,2.980881000000000114e+01,1.023934999999999995e+01
9.246527999999999565e+02,2.726517000000000124e+01,1.028928999999999938e+01
9.246627999999999474e+02,2.463008999999999915e+01,1.032590000000000074e+01
9.246728000000000520e+02,2.198551000000000144e+01,1.034904000000000046e+01
9.246828000000000429e+02,1.941237999999999886e+01,1.035899000000000036e+01
9.246928000000000338e+02,1.698842000000000141e+01,1.035641000000000034e+01
9.247028000000000247e+02,1.478583000000000069e+01,1.034234000000000009e+01
9.247128000000000156e+02,1.286927999999999983e+01,1.031813999999999965e+01
9.247228000000000065e+02,1.129405999999999999e+01,1.028547000000000011e+01
9.247327999999999975e+02,1.010452000000000083e+01,1.024621999999999922e+01
9.247427999999999884e+02,9.332845999999999975e+00,1.020242999999999967e+01
9.247527999999999793e+02,8.998144999999999172e+00,1.015629000000000026e+01
9.247627999999999702e+02,9.105933999999999529e+00,1.010999999999999943e+01
9.247727999999999611e+02,9.648016000000000147e+00,1.006573999999999991e+01
9.247827999999999520e+02,1.060274000000000072e+01,1.002560000000000073e+01
9.247928000000000566e+02,1.193566000000000038e+01,9.991521000000000541e+00
9.248028000000000475e+02,1.360054000000000052e+01,9.965206999999999482e+00
9.248128000000000384e+02,1.554073999999999955e+01,9.948102000000000444e+00
9.248228000000000293e+02,1.769082999999999828e+01,9.941330000000000666e+00
9.248328000000000202e+02,1.997854999999999848e+01,9.945664000000000726e+00
9.248428000000000111e+02,2.232686999999999955e+01,9.961496999999999602e+00
9.248528000000000020e+02,2.465626999999999924e+01,9.988830000000000098e+00
9.248627999999999929e+02,2.688706000000000174e+01,1.002726999999999968e+01
9.248727999999999838e+02,2.894169000000000125e+01,1.007601999999999975e+01
9.248827999999999747e+02,3.074707000000000079e+01,1.013394000000000084e+01
9.248927999999999656e+02,3.223669000000000295e+01,1.019955000000000034e+01
9.249027999999999565e+02,3.335258999999999929e+01,1.027103999999999928e+01
9.249127999999999474e+02,3.404713000000000278e+01,1.034639999999999915e+01
9.249228000000000520e+02,3.428443999999999647e+01,1.042341000000000051e+01
9.249328000000000429e+02,3.404147999999999996e+01,1.049970000000000070e+01
9.249428000000000338e+02,3.330888000000000204e+01,1.057287999999999961e+01
9.249528000000000247e+02,3.209125999999999834e+01,1.064054999999999929e+01
9.249628000000000156e+02,3.040724000000000160e+01,1.070039000000000051e+01
9.249728000000000065e+02,2.828901000000000110e+01,1.075023000000000017e+01
9.249827999999999975e+02,2.578153999999999968e+01,1.078810000000000002e+01
9.249927999999999884e+02,2.294143000000000043e+01,1.081232999999999933e+01
9.250027999999999793e+02,1.983540999999999954e+01,1.082154000000000060e+01
9.250127999999999702e+02,1.653856000000000037e+01,1.081473000000000084e+01
9.250227999999999611e+02,1.313231000000000037e+01,1.079130999999999929e+01
9.250327999999999520e+02,9.702192999999999401e+00,1.075107000000000035e+01
9.250428000000000566e+02,6.335570999999999842e+00,1.069429000000000052e+01
9.250528000000000475e+02,3.119212000000000096e+00,1.062162999999999968e+01
9.250628000000000384e+02,1.369257999999999864e-01,1.053420000000000023e+01
9.250728000000000293e+02,-2.532739999999999991e+00,1.043349000000000082e+01
9.250828000000000202e+02,-4.818660000000000387e+00,1.032135000000000069e+01
9.250928000000000111e+02,-6.659110000000000085e+00,1.019994999999999941e+01
9.251028000000000020e+02,-8.003470000000000084e+00,1.007171999999999912e+01
9.251127999999999929e+02,-8.813629999999999853e+00,9.939275000000000304e+00
9.251227999999999838e+02,-9.065089999999999648e+00,9.805381999999999820e+00
9.251327999999999747e+02,-8.747609999999999886e+00,9.672857000000000482e+00
9.251427999999999656e+02,-7.865579999999999572e+00,9.544510000000000716e+00
9.251527999999999565e+02,-6.437850000000000072e+00,9.423064999999999358e+00
9.251627999999999474e+02,-4.497329999999999828e+00,9.311095999999999151e+00
9.251728000000000520e+02,-2.090050000000000185e+00,9.210953999999999198e+00
9.251828000000000429e+02,7.260180999999999996e-01,9.124712999999999852e+00
9.251928000000000338e+02,3.882575999999999805e+00,9.054111000000000686e+00
9.252028000000000247e+02,7.302785000000000082e+00,9.000512999999999764e+00
9.252128000000000156e+02,1.090335999999999927e+01,8.964869999999999450e+00
9.252228000000000065e+02,1.459683000000000064e+01,8.947699999999999321e+00
9.252327999999999975e+02,1.829384999999999906e+01,8.949078000000000088e+00
9.252427999999999884e+02,2.190563999999999822e+01,8.968633000000000521e+00
9.252527999999999793e+02,2.534637999999999991e+01,9.005565000000000708e+00
9.252627999999999702e+02,2.853545000000000087e+01,9.058664000000000271e+00
9.252727999999999611e+02,3.139964000000000155e+01,9.126350999999999658e+00
9.252827999999999520e+02,3.387503999999999849e+01,9.206718000000000401e+00
9.252928000000000566e+02,3.590876999999999697e+01,9.297584999999999766e+00
9.253028000000000475e+02,3.746025999999999812e+01,9.396556999999999604e+00
9.253128000000000384e+02,3.850236000000000303e+01,9.501092999999999122e+00
9.253228000000000293e+02,3.902194999999999681e+01,9.608575999999999340e+00
9.253328000000000202e+02,3.902015999999999707e+01,9.716381000000000157e+00
9.253428000000000111e+02,3.851230000000000331e+01,9.821946999999999761e+00
9.253528000000000020e+02,3.752727000000000146e+01,9.922848999999999364e+00
9.253627999999999929e+02,3.610665000000000191e+01,1.001685999999999943e+01
9.253727999999999838e+02,3.430348000000000042e+01,1.010199000000000069e+01
9.253827999999999747e+02,3.218061999999999756e+01,1.017660000000000053e+01
9.253927999999999656e+02,2.980896999999999863e+01,1.023934000000000033e+01
9.254027999999999565e+02,2.726533999999999835e+01,1.028928999999999938e+01
9.254127999999999474e+02,2.463025999999999982e+01,1.032590000000000074e+01
9.254228000000000520e+02,2.198566999999999894e+01,1.034904000000000046e+01
9.254328000000000429e+02,1.941253999999999991e+01,1.035899000000000036e+01
9.254428000000000338e+02,1.698856999999999928e+01,1.035641000000000034e+01
9.254528000000000247e+02,1.478597000000000072e+01,1.034234000000000009e+01
9.254628000000000156e+02,1.286938999999999922e+01,1.031813999999999965e+01
9.254728000000000065e+02,1.129415000000000013e+01,1.028547000000000011e+01
9.254827999999999975e+02,1.010458000000000034e+01,1.024621999999999922e+01
9.254927999999999884e+02,9.332881000000000427e+00,1.020243999999999929e+01
9.255027999999999793e+02,8.998151999999999262e+00,1.015629000000000026e+01
9.255127999999999702e+02,9.105912999999999258e+00,1.010999999999999943e+01
9.255227999999999611e+02,9.647968000000000544e+00,1.006573999999999991e+01
9.255327999999999520e+02,1.060266999999999982e+01,1.002560000000000073e+01
9.255428000000000566e+02,1.193556000000000061e+01,9.991523000000000820e+00
9.255528000000000475e+02,1.360042999999999935e+01,9.965208999999999762e+00
9.255628000000000384e+02,1.554060999999999915e+01,9.948102999999999696e+00
9.255728000000000293e+02,1.769069000000000003e+01,9.941330999999999918e+00
9.255828000000000202e+02,1.997840000000000060e+01,9.945664000000000726e+00
9.255928000000000111e+02,2.232672000000000168e+01,9.961496000000000350e+00
9.256028000000000020e+02,2.465613000000000099e+01,9.988827999999999818e+00
9.256127999999999929e+02,2.688691999999999993e+01,1.002726000000000006e+01
9.256227999999999838e+02,2.894156999999999869e+01,1.007601999999999975e+01
9.256327999999999747e+02,3.074697000000000102e+01,1.013394000000000084e+01
9.256427999999999656e+02,3.223660000000000281e+01,1.019954000000000072e+01
9.256527999999999565e+02,3.335253000000000156e+01,1.027103999999999928e+01
9.256627999999999474e+02,3.404710000000000036e+01,1.034639999999999915e+01
9.256728000000000520e+02,3.428443999999999647e+01,1.042340000000000089e+01
9.256828000000000429e+02,3.404151000000000238e+01,1.049970000000000070e+01
9.256928000000000338e+02,3.330893999999999977e+01,1.057287999999999961e+01
9.257028000000000247e+02,3.209136000000000166e+01,1.064054999999999929e+01
9.257128000000000156e+02,3.040736000000000061e+01,1.070037999999999911e+01
9.257228000000000065e+02,2.828914999999999935e+01,1.075022000000000055e+01
9.257327999999999975e+02,2.578171000000000035e+01,1.078810000000000002e+01
9.257427999999999884e+02,2.294162000000000035e+01,1.081232999999999933e+01
9.257527999999999793e+02,1.983560999999999908e+01,1.082154000000000060e+01
9.257627999999999702e+02,1.653876999999999953e+01,1.081473000000000084e+01
9.257727999999999611e+02,1.313252999999999915e+01,1.079130999999999929e+01
9.257827999999999520e+02,9.702410000000000423e+00,1.075107999999999997e+01
9.257928000000000566e+02,6.335780999999999885e+00,1.069429000000000052e+01
9.258028000000000475e+02,3.119409000000000098e+00,1.062163999999999930e+01
9.258128000000000384e+02,1.371061000000000085e-01,1.053420999999999985e+01
9.258228000000000293e+02,-2.532579999999999831e+00,1.043350000000000044e+01
9.258328000000000202e+02,-4.818529999999999980e+00,1.032136000000000031e+01
9.258428000000000111e+02,-6.659010000000000318e+00,1.019996000000000080e+01
9.258528000000000020e+02,-8.003399999999999181e+00,1.007173000000000052e+01
9.258627999999999929e+02,-8.813599999999999213e+00,9.939284000000000674e+00
9.258727999999999838e+02,-9.065089999999999648e+00,9.805391000000000190e+00
9.258827999999999747e+02,-8.747650000000000148e+00,9.672866000000000852e+00
9.258927999999999656e+02,-7.865649999999999586e+00,9.544518000000000058e+00
9.259027999999999565e+02,-6.437960000000000349e+00,9.423073000000000476e+00
9.259127999999999474e+02,-4.497469999999999857e+00,9.311102999999999241e+00
9.259228000000000520e+02,-2.090219999999999967e+00,9.210960000000000036e+00
9.259328000000000429e+02,7.258276000000000172e-01,9.124717999999999662e+00
9.259428000000000338e+02,3.882366000000000206e+00,9.054114999999999469e+00
9.259528000000000247e+02,7.302560999999999858e+00,9.000515999999999295e+00
9.259628000000000156e+02,1.090313000000000088e+01,8.964871000000000478e+00
9.259728000000000065e+02,1.459659000000000084e+01,8.947701000000000349e+00
9.259827999999999975e+02,1.829361000000000104e+01,8.949077000000000837e+00
9.259927999999999884e+02,2.190541999999999945e+01,8.968631999999999493e+00
9.260027999999999793e+02,2.534616000000000113e+01,9.005561999999999401e+00
9.260127999999999702e+02,2.853525000000000134e+01,9.058661000000000740e+00
9.260227999999999611e+02,3.139947000000000088e+01,9.126347000000000875e+00
9.260327999999999520e+02,3.387489999999999668e+01,9.206713000000000591e+00
9.260428000000000566e+02,3.590865000000000151e+01,9.297579000000000704e+00
9.260528000000000475e+02,3.746018000000000114e+01,9.396549999999999514e+00
9.260628000000000384e+02,3.850231000000000137e+01,9.501086000000000809e+00
9.260728000000000293e+02,3.902192999999999756e+01,9.608568999999999249e+00
9.260828000000000202e+02,3.902018000000000342e+01,9.716374000000000066e+00
9.260928000000000111e+02,3.851234999999999786e+01,9.821941000000000699e+00
9.261028000000000020e+02,3.752734000000000236e+01,9.922843000000000302e+00
9.261127999999999929e+02,3.610674999999999812e+01,1.001684999999999981e+01
9.261227999999999838e+02,3.430360000000000298e+01,1.010199000000000069e+01
9.261327999999999747e+02,3.218077000000000254e+01,1.017658999999999914e+01
9.261427999999999656e+02,2.980912999999999968e+01,1.023934000000000033e+01
9.261527999999999565e+02,2.726549999999999940e+01,1.028928999999999938e+01
9.261627999999999474e+02,2.463043000000000049e+01,1.032590000000000074e+01
9.261728000000000520e+02,2.198583999999999961e+01,1.034904000000000046e+01
9.261828000000000429e+02,1.941270000000000095e+01,1.035899000000000036e+01
9.261928000000000338e+02,1.698872000000000071e+01,1.035641000000000034e+01
9.262028000000000247e+02,1.478609999999999935e+01,1.034234000000000009e+01
9.262128000000000156e+02,1.286950000000000038e+01,1.031813999999999965e+01
9.262228000000000065e+02,1.129423000000000066e+01,1.028547999999999973e+01
9.262327999999999975e+02,1.010463999999999984e+01,1.024621999999999922e+01
9.262427999999999884e+02,9.332916000000000878e+00,1.020243999999999929e+01
9.262527999999999793e+02,8.998158999999999352e+00,1.015629999999999988e+01
9.262627999999999702e+02,9.105893000000000015e+00,1.010999999999999943e+01
9.262727999999999611e+02,9.647919999999999163e+00,1.006573999999999991e+01
9.262827999999999520e+02,1.060258999999999929e+01,1.002561000000000035e+01
9.262928000000000566e+02,1.193547000000000047e+01,9.991524999999999324e+00
9.263028000000000475e+02,1.360031000000000034e+01,9.965210000000000790e+00
9.263128000000000384e+02,1.554048000000000052e+01,9.948104000000000724e+00
9.263228000000000293e+02,1.769055000000000177e+01,9.941330999999999918e+00
9.263328000000000202e+02,1.997825999999999880e+01,9.945662999999999698e+00
9.263428000000000111e+02,2.232657000000000025e+01,9.961494999999999322e+00
9.263528000000000020e+02,2.465597999999999956e+01,9.988825000000000287e+00
9.263627999999999929e+02,2.688679000000000130e+01,1.002726000000000006e+01
9.263727999999999838e+02,2.894144999999999968e+01,1.007601000000000013e+01
9.263827999999999747e+02,3.074686000000000163e+01,1.013394000000000084e+01
9.263927999999999656e+02,3.223651999999999873e+01,1.019954000000000072e+01
9.264027999999999565e+02,3.335246999999999673e+01,1.027102999999999966e+01
9.264127999999999474e+02,3.404706999999999795e+01,1.034638999999999953e+01
9.264228000000000520e+02,3.428443999999999647e+01,1.042340000000000089e+01
9.264328000000000429e+02,3.404153999999999769e+01,1.049968999999999930e+01
9.264428000000000338e+02,3.330901000000000067e+01,1.057286999999999999e+01
9.264528000000000247e+02,3.209145000000000181e+01,1.064053999999999967e+01
9.264628000000000156e+02,3.040747999999999962e+01,1.070037999999999911e+01
9.264728000000000065e+02,2.828930000000000078e+01,1.075022000000000055e+01
9.264827999999999975e+02,2.578188000000000102e+01,1.078810000000000002e+01
9.264927999999999884e+02,2.294181000000000026e+01,1.081232999999999933e+01
9.265027999999999793e+02,1.983581999999999823e+01,1.082154000000000060e+01
9.265127999999999702e+02,1.653898999999999830e+01,1.081474000000000046e+01
9.265227999999999611e+02,1.313274000000000008e+01,1.079130999999999929e+01
9.265327999999999520e+02,9.702626999999999668e+00,1.075107999999999997e+01
9.265428000000000566e+02,6.335990999999999929e+00,1.069430000000000014e+01
9.265528000000000475e+02,3.119606999999999797e+00,1.062163999999999930e+01
9.265628000000000384e+02,1.372865000000000058e-01,1.053420999999999985e+01
9.265728000000000293e+02,-2.532420000000000115e+00,1.043350000000000044e+01
9.265828000000000202e+02,-4.818389999999999951e+00,1.032136999999999993e+01
9.265928000000000111e+02,-6.658900000000000041e+00,1.019997000000000043e+01
9.266028000000000020e+02,-8.003330000000000055e+00,1.007173000000000052e+01
9.266127999999999929e+02,-8.813560000000000727e+00,9.939292000000000016e+00
9.266227999999999838e+02,-9.065089999999999648e+00,9.805398999999999532e+00
9.266327999999999747e+02,-8.747690000000000410e+00,9.672874000000000194e+00
9.266427999999999656e+02,-7.865719999999999601e+00,9.544525999999999399e+00
9.266527999999999565e+02,-6.438060000000000116e+00,9.423080000000000567e+00
9.266627999999999474e+02,-4.497609999999999886e+00,9.311109000000000080e+00
9.266728000000000520e+02,-2.090390000000000192e+00,9.210966000000000875e+00
9.266828000000000429e+02,7.256371000000000349e-01,9.124722999999999473e+00
9.266928000000000338e+02,3.882156000000000162e+00,9.054119000000000028e+00
9.267028000000000247e+02,7.302336999999999634e+00,9.000519000000000602e+00
9.267128000000000156e+02,1.090290000000000070e+01,8.964873000000000758e+00
9.267228000000000065e+02,1.459636000000000067e+01,8.947701000000000349e+00
9.267327999999999975e+02,1.829337999999999909e+01,8.949077000000000837e+00
9.267427999999999884e+02,2.190519000000000105e+01,8.968629999999999214e+00
9.267527999999999793e+02,2.534594999999999843e+01,9.005558999999999870e+00
9.267627999999999702e+02,2.853506000000000142e+01,9.058657000000000181e+00
9.267727999999999611e+02,3.139930000000000021e+01,9.126341999999999288e+00
9.267827999999999520e+02,3.387476000000000198e+01,9.206708000000000780e+00
9.267928000000000566e+02,3.590854000000000212e+01,9.297572999999999865e+00
9.268028000000000475e+02,3.746009000000000100e+01,9.396544000000000452e+00
9.268128000000000384e+02,3.850225999999999971e+01,9.501079000000000718e+00
9.268228000000000293e+02,3.902190999999999832e+01,9.608561999999999159e+00
9.268328000000000202e+02,3.902018999999999949e+01,9.716366999999999976e+00
9.268428000000000111e+02,3.851239999999999952e+01,9.821934000000000609e+00
9.268528000000000020e+02,3.752741999999999933e+01,9.922836999999999463e+00
9.268627999999999929e+02,3.610685999999999751e+01,1.001684000000000019e+01
9.268727999999999838e+02,3.430373000000000161e+01,1.010197999999999929e+01
9.268827999999999747e+02,3.218090999999999724e+01,1.017658999999999914e+01
9.268927999999999656e+02,2.980928000000000111e+01,1.023933000000000071e+01
9.269027999999999565e+02,2.726567000000000007e+01,1.028927999999999976e+01
9.269127999999999474e+02,2.463060000000000116e+01,1.032590000000000074e+01
9.269228000000000520e+02,2.198601000000000028e+01,1.034904000000000046e+01
9.269328000000000429e+02,1.941285999999999845e+01,1.035899000000000036e+01
9.269428000000000338e+02,1.698886999999999858e+01,1.035641000000000034e+01
9.269528000000000247e+02,1.478622999999999976e+01,1.034234000000000009e+01
9.269628000000000156e+02,1.286961999999999939e+01,1.031814999999999927e+01
9.269728000000000065e+02,1.129432000000000080e+01,1.028547999999999973e+01
9.269827999999999975e+02,1.010471000000000075e+01,1.024621999999999922e+01
9.269927999999999884e+02,9.332952000000000581e+00,1.020243999999999929e+01
9.270027999999999793e+02,8.998165999999999443e+00,1.015629999999999988e+01
9.270127999999999702e+02,9.105871999999999744e+00,1.011001000000000083e+01
9.270227999999999611e+02,9.647871999999999559e+00,1.006574999999999953e+01
9.270327999999999520e+02,1.060252000000000017e+01,1.002561000000000035e+01
9.270428000000000566e+02,1.193537000000000070e+01,9.991526999999999603e+00
9.270528000000000475e+02,1.360019999999999918e+01,9.965211000000000041e+00
9.270628000000000384e+02,1.554035000000000011e+01,9.948104000000000724e+00
9.270728000000000293e+02,1.769040999999999997e+01,9.941330999999999918e+00
9.270828000000000202e+02,1.997811000000000092e+01,9.945662000000000447e+00
9.270928000000000111e+02,2.232641999999999882e+01,9.961493000000000819e+00
9.271028000000000020e+02,2.465584000000000131e+01,9.988823000000000008e+00
9.271127999999999929e+02,2.688664999999999949e+01,1.002726000000000006e+01
9.271227999999999838e+02,2.894132000000000104e+01,1.007601000000000013e+01
9.271327999999999747e+02,3.074675999999999831e+01,1.013392999999999944e+01
9.271427999999999656e+02,3.223644000000000176e+01,1.019952999999999932e+01
9.271527999999999565e+02,3.335240999999999900e+01,1.027102999999999966e+01
9.271627999999999474e+02,3.404704000000000264e+01,1.034638999999999953e+01
9.271728000000000520e+02,3.428443999999999647e+01,1.042338999999999949e+01
9.271828000000000429e+02,3.404157000000000011e+01,1.049968999999999930e+01
9.271928000000000338e+02,3.330906999999999840e+01,1.057286999999999999e+01
9.272028000000000247e+02,3.209154000000000195e+01,1.064053999999999967e+01
9.272128000000000156e+02,3.040759999999999863e+01,1.070037999999999911e+01
9.272228000000000065e+02,2.828944999999999865e+01,1.075022000000000055e+01
9.272327999999999975e+02,2.578205000000000169e+01,1.078810000000000002e+01
9.272427999999999884e+02,2.294199000000000055e+01,1.081232999999999933e+01
9.272527999999999793e+02,1.983602000000000132e+01,1.082154000000000060e+01
9.272627999999999702e+02,1.653920000000000101e+01,1.081474000000000046e+01
9.272727999999999611e+02,1.313296000000000063e+01,1.079130999999999929e+01
9.272827999999999520e+02,9.702842999999999662e+00,1.075107999999999997e+01
9.272928000000000566e+02,6.336200999999999972e+00,1.069430000000000014e+01
9.273028000000000475e+02,3.119804999999999939e+00,1.062165000000000070e+01
9.273128000000000384e+02,1.374668000000000001e-01,1.053421999999999947e+01
9.273228000000000293e+02,-2.532259999999999955e+00,1.043351000000000006e+01
9.273328000000000202e+02,-4.818260000000000431e+00,1.032136999999999993e+01
9.273428000000000111e+02,-6.658800000000000274e+00,1.019998000000000005e+01
9.273528000000000020e+02,-8.003259999999999152e+00,1.007174000000000014e+01
9.273627999999999929e+02,-8.813530000000000086e+00,9.939301000000000386e+00
9.273727999999999838e+02,-9.065099999999999270e+00,9.805407999999999902e+00
9.273827999999999747e+02,-8.747730000000000672e+00,9.672881999999999536e+00
9.273927999999999656e+02,-7.865800000000000125e+00,9.544534000000000518e+00
9.274027999999999565e+02,-6.438170000000000393e+00,9.423087999999999909e+00
9.274127999999999474e+02,-4.497749999999999915e+00,9.311116000000000170e+00
9.274228000000000520e+02,-2.090549999999999908e+00,9.210971999999999937e+00
9.274328000000000429e+02,7.254464999999999941e-01,9.124727999999999284e+00
9.274428000000000338e+02,3.881946000000000119e+00,9.054123000000000587e+00
9.274528000000000247e+02,7.302113000000000298e+00,9.000521000000000882e+00
9.274628000000000156e+02,1.090267000000000053e+01,8.964874999999999261e+00
9.274728000000000065e+02,1.459612000000000087e+01,8.947701999999999600e+00
9.274827999999999975e+02,1.829315000000000069e+01,8.949075999999999809e+00
9.274927999999999884e+02,2.190496999999999872e+01,8.968628000000000711e+00
9.275027999999999793e+02,2.534573999999999927e+01,9.005556000000000338e+00
9.275127999999999702e+02,2.853487000000000151e+01,9.058652999999999622e+00
9.275227999999999611e+02,3.139912999999999954e+01,9.126336999999999477e+00
9.275327999999999520e+02,3.387460999999999700e+01,9.206701999999999941e+00
9.275428000000000566e+02,3.590841999999999956e+01,9.297567000000000803e+00
9.275528000000000475e+02,3.746000999999999692e+01,9.396537000000000361e+00
9.275628000000000384e+02,3.850220999999999805e+01,9.501072999999999880e+00
9.275728000000000293e+02,3.902190000000000225e+01,9.608555000000000845e+00
9.275828000000000202e+02,3.902020999999999873e+01,9.716359999999999886e+00
9.275928000000000111e+02,3.851243999999999801e+01,9.821927999999999770e+00
9.276028000000000020e+02,3.752750000000000341e+01,9.922829999999999373e+00
9.276127999999999929e+02,3.610696000000000083e+01,1.001684000000000019e+01
9.276227999999999838e+02,3.430384999999999707e+01,1.010197999999999929e+01
9.276327999999999747e+02,3.218104999999999905e+01,1.017657999999999952e+01
9.276427999999999656e+02,2.980943999999999861e+01,1.023933000000000071e+01
9.276527999999999565e+02,2.726583000000000112e+01,1.028927999999999976e+01
9.276627999999999474e+02,2.463076999999999828e+01,1.032588999999999935e+01
9.276728000000000520e+02,2.198617000000000132e+01,1.034904000000000046e+01
9.276828000000000429e+02,1.941301999999999950e+01,1.035899000000000036e+01
9.276928000000000338e+02,1.698901000000000039e+01,1.035641000000000034e+01
9.277028000000000247e+02,1.478636000000000017e+01,1.034234000000000009e+01
9.277128000000000156e+02,1.286973000000000056e+01,1.031814999999999927e+01
9.277228000000000065e+02,1.129440999999999917e+01,1.028547999999999973e+01
9.277327999999999975e+02,1.010477000000000025e+01,1.024623000000000062e+01
9.277427999999999884e+02,9.332986999999999256e+00,1.020243999999999929e+01
9.277527999999999793e+02,8.998174000000000561e+00,1.015629999999999988e+01
9.277627999999999702e+02,9.105850999999999473e+00,1.011001000000000083e+01
9.277727999999999611e+02,9.647823999999999955e+00,1.006574999999999953e+01
9.277827999999999520e+02,1.060244999999999926e+01,1.002561000000000035e+01
9.277928000000000566e+02,1.193526999999999916e+01,9.991528999999999883e+00
9.278028000000000475e+02,1.360008000000000017e+01,9.965213000000000321e+00
9.278128000000000384e+02,1.554021999999999970e+01,9.948104999999999976e+00
9.278228000000000293e+02,1.769027000000000172e+01,9.941330999999999918e+00
9.278328000000000202e+02,1.997795999999999950e+01,9.945662000000000447e+00
9.278428000000000111e+02,2.232627000000000095e+01,9.961491999999999791e+00
9.278528000000000020e+02,2.465568999999999988e+01,9.988820999999999728e+00
9.278627999999999929e+02,2.688651000000000124e+01,1.002725000000000044e+01
9.278727999999999838e+02,2.894119999999999848e+01,1.007601000000000013e+01
9.278827999999999747e+02,3.074664999999999893e+01,1.013392999999999944e+01
9.278927999999999656e+02,3.223635000000000161e+01,1.019952999999999932e+01
9.279027999999999565e+02,3.335235000000000127e+01,1.027102999999999966e+01
9.279127999999999474e+02,3.404701000000000022e+01,1.034637999999999991e+01
9.279228000000000520e+02,3.428443999999999647e+01,1.042338999999999949e+01
9.279328000000000429e+02,3.404160999999999859e+01,1.049967999999999968e+01
9.279428000000000338e+02,3.330913000000000324e+01,1.057286000000000037e+01
9.279528000000000247e+02,3.209163000000000210e+01,1.064053000000000004e+01
9.279628000000000156e+02,3.040772000000000119e+01,1.070036999999999949e+01
9.279728000000000065e+02,2.828960000000000008e+01,1.075020999999999916e+01
9.279827999999999975e+02,2.578221999999999881e+01,1.078809000000000040e+01
9.279927999999999884e+02,2.294218000000000046e+01,1.081232999999999933e+01
9.280027999999999793e+02,1.983622000000000085e+01,1.082154000000000060e+01
9.280127999999999702e+02,1.653941999999999979e+01,1.081474000000000046e+01
9.280227999999999611e+02,1.313317999999999941e+01,1.079130999999999929e+01
9.280327999999999520e+02,9.703060000000000684e+00,1.075108999999999959e+01
9.280428000000000566e+02,6.336411000000000016e+00,1.069430999999999976e+01
9.280528000000000475e+02,3.120003000000000082e+00,1.062165000000000070e+01
9.280628000000000384e+02,1.376471999999999973e-01,1.053421999999999947e+01
9.280728000000000293e+02,-2.532109999999999861e+00,1.043351999999999968e+01
9.280828000000000202e+02,-4.818130000000000024e+00,1.032137999999999955e+01
9.280928000000000111e+02,-6.658699999999999619e+00,1.019998000000000005e+01
9.281028000000000020e+02,-8.003190000000000026e+00,1.007174999999999976e+01
9.281127999999999929e+02,-8.813499999999999446e+00,9.939308999999999727e+00
9.281227999999999838e+02,-9.065099999999999270e+00,9.805415999999999244e+00
9.281327999999999747e+02,-8.747769999999999158e+00,9.672890999999999906e+00
9.281427999999999656e+02,-7.865870000000000140e+00,9.544541999999999859e+00
9.281527999999999565e+02,-6.438279999999999781e+00,9.423094999999999999e+00
9.281627999999999474e+02,-4.497880000000000322e+00,9.311123000000000260e+00
9.281728000000000520e+02,-2.090720000000000134e+00,9.210978000000000776e+00
9.281828000000000429e+02,7.252560000000000118e-01,9.124733000000000871e+00
9.281928000000000338e+02,3.881736000000000075e+00,9.054126999999999370e+00
9.282028000000000247e+02,7.301889000000000074e+00,9.000524000000000413e+00
9.282128000000000156e+02,1.090243000000000073e+01,8.964876000000000289e+00
9.282228000000000065e+02,1.459589000000000070e+01,8.947701999999999600e+00
9.282327999999999975e+02,1.829290999999999912e+01,8.949075000000000557e+00
9.282427999999999884e+02,2.190474000000000032e+01,8.968626000000000431e+00
9.282527999999999793e+02,2.534553000000000011e+01,9.005554000000000059e+00
9.282627999999999702e+02,2.853468000000000160e+01,9.058649000000000839e+00
9.282727999999999611e+02,3.139895999999999887e+01,9.126331999999999667e+00
9.282827999999999520e+02,3.387447000000000230e+01,9.206697000000000131e+00
9.282928000000000566e+02,3.590831000000000017e+01,9.297560999999999964e+00
9.283028000000000475e+02,3.745992999999999995e+01,9.396530999999999523e+00
9.283128000000000384e+02,3.850216000000000349e+01,9.501065999999999789e+00
9.283228000000000293e+02,3.902188000000000301e+01,9.608548000000000755e+00
9.283328000000000202e+02,3.902022999999999797e+01,9.716352999999999795e+00
9.283428000000000111e+02,3.851248999999999967e+01,9.821920999999999680e+00
9.283528000000000020e+02,3.752756999999999721e+01,9.922824000000000311e+00
9.283627999999999929e+02,3.610705999999999705e+01,1.001683000000000057e+01
9.283727999999999838e+02,3.430398000000000280e+01,1.010196999999999967e+01
9.283827999999999747e+02,3.218119999999999692e+01,1.017657999999999952e+01
9.283927999999999656e+02,2.980959999999999965e+01,1.023933000000000071e+01
9.284027999999999565e+02,2.726599999999999824e+01,1.028927999999999976e+01
9.284127999999999474e+02,2.463093999999999895e+01,1.032588999999999935e+01
9.284228000000000520e+02,2.198633999999999844e+01,1.034904000000000046e+01
9.284328000000000429e+02,1.941318000000000055e+01,1.035899000000000036e+01
9.284428000000000338e+02,1.698915999999999826e+01,1.035641000000000034e+01
9.284528000000000247e+02,1.478649000000000058e+01,1.034234000000000009e+01
9.284628000000000156e+02,1.286983999999999995e+01,1.031814999999999927e+01
9.284728000000000065e+02,1.129449999999999932e+01,1.028547999999999973e+01
9.284827999999999975e+02,1.010482999999999976e+01,1.024623000000000062e+01
9.284927999999999884e+02,9.333021999999999707e+00,1.020245000000000068e+01
9.285027999999999793e+02,8.998181000000000651e+00,1.015629999999999988e+01
9.285127999999999702e+02,9.105829999999999202e+00,1.011001000000000083e+01
9.285227999999999611e+02,9.647776000000000352e+00,1.006574999999999953e+01
9.285327999999999520e+02,1.060237000000000052e+01,1.002561000000000035e+01
9.285428000000000566e+02,1.193518000000000079e+01,9.991531000000000162e+00
9.285528000000000475e+02,1.359997000000000078e+01,9.965213999999999572e+00
9.285628000000000384e+02,1.554008999999999929e+01,9.948105999999999227e+00
9.285728000000000293e+02,1.769012999999999991e+01,9.941330999999999918e+00
9.285828000000000202e+02,1.997781000000000162e+01,9.945660999999999419e+00
9.285928000000000111e+02,2.232611999999999952e+01,9.961489999999999512e+00
9.286028000000000020e+02,2.465553999999999846e+01,9.988818999999999448e+00
9.286127999999999929e+02,2.688637999999999906e+01,1.002725000000000044e+01
9.286227999999999838e+02,2.894107999999999947e+01,1.007600000000000051e+01
9.286327999999999747e+02,3.074654999999999916e+01,1.013391999999999982e+01
9.286427999999999656e+02,3.223626999999999754e+01,1.019951999999999970e+01
9.286527999999999565e+02,3.335229999999999961e+01,1.027102000000000004e+01
9.286627999999999474e+02,3.404697999999999780e+01,1.034637999999999991e+01
9.286728000000000520e+02,3.428443999999999647e+01,1.042337999999999987e+01
9.286828000000000429e+02,3.404164000000000101e+01,1.049967999999999968e+01
9.286928000000000338e+02,3.330919000000000096e+01,1.057286000000000037e+01
9.287028000000000247e+02,3.209172000000000224e+01,1.064053000000000004e+01
9.287128000000000156e+02,3.040784999999999982e+01,1.070036999999999949e+01
9.287228000000000065e+02,2.828973999999999833e+01,1.075020999999999916e+01
9.287327999999999975e+02,2.578238999999999947e+01,1.078809000000000040e+01
9.287427999999999884e+02,2.294237000000000037e+01,1.081231999999999971e+01
9.287527999999999793e+02,1.983643000000000001e+01,1.082154000000000060e+01
9.287627999999999702e+02,1.653962999999999894e+01,1.081474000000000046e+01
9.287727999999999611e+02,1.313339999999999996e+01,1.079132000000000069e+01
9.287827999999999520e+02,9.703276999999999930e+00,1.075108999999999959e+01
9.287928000000000566e+02,6.336621000000000059e+00,1.069430999999999976e+01
9.288028000000000475e+02,3.120200000000000085e+00,1.062166000000000032e+01
9.288128000000000384e+02,1.378274999999999917e-01,1.053423000000000087e+01
9.288228000000000293e+02,-2.531950000000000145e+00,1.043351999999999968e+01
9.288328000000000202e+02,-4.817999999999999616e+00,1.032138999999999918e+01
9.288428000000000111e+02,-6.658599999999999852e+00,1.019998999999999967e+01
9.288528000000000020e+02,-8.003119999999999123e+00,1.007175999999999938e+01
9.288627999999999929e+02,-8.813459999999999184e+00,9.939318000000000097e+00
9.288727999999999838e+02,-9.065099999999999270e+00,9.805424999999999613e+00
9.288827999999999747e+02,-8.747809999999999420e+00,9.672898999999999248e+00
9.288927999999999656e+02,-7.865940000000000154e+00,9.544549999999999201e+00
9.289027999999999565e+02,-6.438390000000000057e+00,9.423102999999999341e+00
9.289127999999999474e+02,-4.498020000000000351e+00,9.311130000000000351e+00
9.289228000000000520e+02,-2.090889999999999915e+00,9.210983999999999838e+00
9.289328000000000429e+02,7.250655000000000294e-01,9.124738000000000682e+00
9.289428000000000338e+02,3.881527000000000172e+00,9.054130999999999929e+00
9.289528000000000247e+02,7.301664999999999850e+00,9.000526999999999944e+00
9.289628000000000156e+02,1.090220000000000056e+01,8.964878000000000569e+00
9.289728000000000065e+02,1.459564999999999912e+01,8.947703000000000628e+00
9.289827999999999975e+02,1.829268000000000072e+01,8.949075000000000557e+00
9.289927999999999884e+02,2.190452000000000155e+01,8.968624000000000152e+00
9.290027999999999793e+02,2.534532000000000096e+01,9.005551000000000528e+00
9.290127999999999702e+02,2.853447999999999851e+01,9.058645000000000280e+00
9.290227999999999611e+02,3.139879000000000175e+01,9.126328000000000884e+00
9.290327999999999520e+02,3.387433000000000050e+01,9.206690999999999292e+00
9.290428000000000566e+02,3.590818999999999761e+01,9.297553999999999874e+00
9.290528000000000475e+02,3.745983999999999980e+01,9.396523999999999432e+00
9.290628000000000384e+02,3.850211000000000183e+01,9.501058999999999699e+00
9.290728000000000293e+02,3.902185999999999666e+01,9.608541000000000665e+00
9.290828000000000202e+02,3.902024000000000115e+01,9.716347000000000733e+00
9.290928000000000111e+02,3.851254000000000133e+01,9.821913999999999589e+00
9.291028000000000020e+02,3.752765000000000128e+01,9.922817999999999472e+00
9.291127999999999929e+02,3.610717000000000354e+01,1.001683000000000057e+01
9.291227999999999838e+02,3.430411000000000143e+01,1.010196999999999967e+01
9.291327999999999747e+02,3.218133999999999872e+01,1.017656999999999989e+01
9.291427999999999656e+02,2.980975000000000108e+01,1.023931999999999931e+01
9.291527999999999565e+02,2.726615999999999929e+01,1.028927999999999976e+01
9.291627999999999474e+02,2.463109999999999999e+01,1.032588999999999935e+01
9.291728000000000520e+02,2.198650999999999911e+01,1.034903000000000084e+01
9.291828000000000429e+02,1.941334000000000160e+01,1.035899000000000036e+01
9.291928000000000338e+02,1.698930999999999969e+01,1.035641000000000034e+01
9.292028000000000247e+02,1.478661999999999921e+01,1.034234000000000009e+01
9.292128000000000156e+02,1.286994999999999933e+01,1.031814999999999927e+01
9.292228000000000065e+02,1.129458999999999946e+01,1.028548999999999936e+01
9.292327999999999975e+02,1.010488999999999926e+01,1.024623000000000062e+01
9.292427999999999884e+02,9.333057999999999410e+00,1.020245000000000068e+01
9.292527999999999793e+02,8.998188000000000741e+00,1.015630999999999950e+01
9.292627999999999702e+02,9.105809000000000708e+00,1.011001000000000083e+01
9.292727999999999611e+02,9.647728000000000748e+00,1.006574999999999953e+01
9.292827999999999520e+02,1.060229999999999961e+01,1.002561999999999998e+01
9.292928000000000566e+02,1.193507999999999925e+01,9.991533000000000442e+00
9.293028000000000475e+02,1.359984999999999999e+01,9.965215999999999852e+00
9.293128000000000384e+02,1.553996000000000066e+01,9.948107000000000255e+00
9.293228000000000293e+02,1.768997999999999848e+01,9.941330999999999918e+00
9.293328000000000202e+02,1.997766000000000020e+01,9.945660999999999419e+00
9.293428000000000111e+02,2.232597000000000165e+01,9.961489000000000260e+00
9.293528000000000020e+02,2.465540000000000020e+01,9.988816999999999169e+00
9.293627999999999929e+02,2.688624000000000080e+01,1.002725000000000044e+01
9.293727999999999838e+02,2.894095000000000084e+01,1.007600000000000051e+01
9.293827999999999747e+02,3.074643999999999977e+01,1.013391999999999982e+01
9.293927999999999656e+02,3.223619000000000057e+01,1.019951999999999970e+01
9.294027999999999565e+02,3.335224000000000188e+01,1.027102000000000004e+01
9.294127999999999474e+02,3.404695000000000249e+01,1.034637000000000029e+01
9.294228000000000520e+02,3.428443999999999647e+01,1.042337999999999987e+01
9.294328000000000429e+02,3.404167000000000343e+01,1.049967000000000006e+01
9.294428000000000338e+02,3.330924999999999869e+01,1.057285000000000075e+01
9.294528000000000247e+02,3.209181999999999846e+01,1.064052000000000042e+01
9.294628000000000156e+02,3.040796999999999883e+01,1.070036999999999949e+01
9.294728000000000065e+02,2.828988999999999976e+01,1.075020999999999916e+01
9.294827999999999975e+02,2.578256000000000014e+01,1.078809000000000040e+01
9.294927999999999884e+02,2.294256000000000029e+01,1.081231999999999971e+01
9.295027999999999793e+02,1.983662999999999954e+01,1.082154000000000060e+01
9.295127999999999702e+02,1.653984000000000165e+01,1.081474000000000046e+01
9.295227999999999611e+02,1.313362000000000052e+01,1.079132000000000069e+01
9.295327999999999520e+02,9.703493999999999176e+00,1.075108999999999959e+01
9.295428000000000566e+02,6.336831000000000103e+00,1.069430999999999976e+01
9.295528000000000475e+02,3.120397999999999783e+00,1.062166000000000032e+01
9.295628000000000384e+02,1.380078999999999889e-01,1.053424000000000049e+01
9.295728000000000293e+02,-2.531789999999999985e+00,1.043352999999999930e+01
9.295828000000000202e+02,-4.817870000000000097e+00,1.032140000000000057e+01
9.295928000000000111e+02,-6.658500000000000085e+00,1.019999999999999929e+01
9.296028000000000020e+02,-8.003049999999999997e+00,1.007177000000000078e+01
9.296127999999999929e+02,-8.813430000000000319e+00,9.939325999999999439e+00
9.296227999999999838e+02,-9.065099999999999270e+00,9.805433000000000732e+00
9.296327999999999747e+02,-8.747840000000000060e+00,9.672907000000000366e+00
9.296427999999999656e+02,-7.866019999999999790e+00,9.544558000000000320e+00
9.296527999999999565e+02,-6.438489999999999824e+00,9.423109999999999431e+00
9.296627999999999474e+02,-4.498160000000000380e+00,9.311135999999999413e+00
9.296728000000000520e+02,-2.091050000000000075e+00,9.210990000000000677e+00
9.296828000000000429e+02,7.248750000000000471e-01,9.124743000000000492e+00
9.296928000000000338e+02,3.881317000000000128e+00,9.054135000000000488e+00
9.297028000000000247e+02,7.301440999999999626e+00,9.000529999999999475e+00
9.297128000000000156e+02,1.090197000000000038e+01,8.964880000000000848e+00
9.297228000000000065e+02,1.459540999999999933e+01,8.947703000000000628e+00
9.297327999999999975e+02,1.829244999999999877e+01,8.949073999999999529e+00
9.297427999999999884e+02,2.190428999999999959e+01,8.968622999999999124e+00
9.297527999999999793e+02,2.534510999999999825e+01,9.005547999999999220e+00
9.297627999999999702e+02,2.853428999999999860e+01,9.058640999999999721e+00
9.297727999999999611e+02,3.139862000000000108e+01,9.126322999999999297e+00
9.297827999999999520e+02,3.387418000000000262e+01,9.206685999999999481e+00
9.297928000000000566e+02,3.590807999999999822e+01,9.297548000000000812e+00
9.298028000000000475e+02,3.745976000000000283e+01,9.396518000000000370e+00
9.298128000000000384e+02,3.850206000000000017e+01,9.501051999999999609e+00
9.298228000000000293e+02,3.902185000000000059e+01,9.608534999999999826e+00
9.298328000000000202e+02,3.902026000000000039e+01,9.716340000000000643e+00
9.298428000000000111e+02,3.851259000000000299e+01,9.821908000000000527e+00
9.298528000000000020e+02,3.752772999999999826e+01,9.922812000000000410e+00
9.298627999999999929e+02,3.610726999999999975e+01,1.001681999999999917e+01
9.298727999999999838e+02,3.430422999999999689e+01,1.010196000000000005e+01
9.298827999999999747e+02,3.218148999999999660e+01,1.017656999999999989e+01
9.298927999999999656e+02,2.980990999999999858e+01,1.023931999999999931e+01
9.299027999999999565e+02,2.726632999999999996e+01,1.028927000000000014e+01
9.299127999999999474e+02,2.463127000000000066e+01,1.032588999999999935e+01
9.299228000000000520e+02,2.198667000000000016e+01,1.034903000000000084e+01
9.299328000000000429e+02,1.941349999999999909e+01,1.035899000000000036e+01
9.299428000000000338e+02,1.698946000000000112e+01,1.035641000000000034e+01
9.299528000000000247e+02,1.478674999999999962e+01,1.034234000000000009e+01
9.299628000000000156e+02,1.287006000000000050e+01,1.031814999999999927e+01
9.299728000000000065e+02,1.129467999999999961e+01,1.028548999999999936e+01
9.299827999999999975e+02,1.010496000000000016e+01,1.024624000000000024e+01
9.299927999999999884e+02,9.333092999999999861e+00,1.020245000000000068e+01
9.300027999999999793e+02,8.998195000000000832e+00,1.015630999999999950e+01
9.300127999999999702e+02,9.105788999999999689e+00,1.011002000000000045e+01
9.300227999999999611e+02,9.647681000000000395e+00,1.006575999999999915e+01
9.300327999999999520e+02,1.060223000000000049e+01,1.002561999999999998e+01
9.300428000000000566e+02,1.193499000000000088e+01,9.991535000000000721e+00
9.300528000000000475e+02,1.359974000000000061e+01,9.965217000000000880e+00
9.300628000000000384e+02,1.553982000000000063e+01,9.948107000000000255e+00
9.300728000000000293e+02,1.768984000000000023e+01,9.941330999999999918e+00
9.300828000000000202e+02,1.997751999999999839e+01,9.945660000000000167e+00
9.300928000000000111e+02,2.232582999999999984e+01,9.961487999999999232e+00
9.301028000000000020e+02,2.465524999999999878e+01,9.988815000000000666e+00
9.301127999999999929e+02,2.688609999999999900e+01,1.002725000000000044e+01
9.301227999999999838e+02,2.894082999999999828e+01,1.007600000000000051e+01
9.301327999999999747e+02,3.074634000000000000e+01,1.013391999999999982e+01
9.301427999999999656e+02,3.223610000000000042e+01,1.019951999999999970e+01
9.301527999999999565e+02,3.335217999999999705e+01,1.027101000000000042e+01
9.301627999999999474e+02,3.404692000000000007e+01,1.034637000000000029e+01
9.301728000000000520e+02,3.428443999999999647e+01,1.042337000000000025e+01
9.301828000000000429e+02,3.404169999999999874e+01,1.049967000000000006e+01
9.301928000000000338e+02,3.330931999999999960e+01,1.057285000000000075e+01
9.302028000000000247e+02,3.209190999999999860e+01,1.064052000000000042e+01
9.302128000000000156e+02,3.040809000000000140e+01,1.070035999999999987e+01
9.302228000000000065e+02,2.829004000000000119e+01,1.075020999999999916e+01
9.302327999999999975e+02,2.578273000000000081e+01,1.078809000000000040e+01
9.302427999999999884e+02,2.294275000000000020e+01,1.081231999999999971e+01
9.302527999999999793e+02,1.983683999999999870e+01,1.082154000000000060e+01
9.302627999999999702e+02,1.654006000000000043e+01,1.081474000000000046e+01
9.302727999999999611e+02,1.313382999999999967e+01,1.079132000000000069e+01
9.302827999999999520e+02,9.703711000000000197e+00,1.075109999999999921e+01
9.302928000000000566e+02,6.337041000000000146e+00,1.069431999999999938e+01
9.303028000000000475e+02,3.120595999999999925e+00,1.062166999999999994e+01
9.303128000000000384e+02,1.381882999999999861e-01,1.053424000000000049e+01
9.303228000000000293e+02,-2.531629999999999825e+00,1.043354000000000070e+01
9.303328000000000202e+02,-4.817739999999999689e+00,1.032140000000000057e+01
9.303428000000000111e+02,-6.658400000000000318e+00,1.020001000000000069e+01
9.303528000000000020e+02,-8.002980000000000871e+00,1.007178000000000040e+01
9.303627999999999929e+02,-8.813390000000000057e+00,9.939334999999999809e+00
9.303727999999999838e+02,-9.065099999999999270e+00,9.805441999999999325e+00
9.303827999999999747e+02,-8.747880000000000322e+00,9.672916000000000736e+00
9.303927999999999656e+02,-7.866089999999999804e+00,9.544565999999999661e+00
9.304027999999999565e+02,-6.438600000000000101e+00,9.423116999999999521e+00
9.304127999999999474e+02,-4.498300000000000409e+00,9.311142999999999503e+00
9.304228000000000520e+02,-2.091219999999999857e+00,9.210995999999999739e+00
9.304328000000000429e+02,7.246844999999999537e-01,9.124748000000000303e+00
9.304428000000000338e+02,3.881107000000000085e+00,9.054138999999999271e+00
9.304528000000000247e+02,7.301217000000000290e+00,9.000533000000000783e+00
9.304628000000000156e+02,1.090174000000000021e+01,8.964881000000000100e+00
9.304728000000000065e+02,1.459517999999999915e+01,8.947703999999999880e+00
9.304827999999999975e+02,1.829221000000000075e+01,8.949073000000000278e+00
9.304927999999999884e+02,2.190407000000000082e+01,8.968621000000000620e+00
9.305027999999999793e+02,2.534489999999999910e+01,9.005544999999999689e+00
9.305127999999999702e+02,2.853409999999999869e+01,9.058636999999999162e+00
9.305227999999999611e+02,3.139844000000000079e+01,9.126317999999999486e+00
9.305327999999999520e+02,3.387404000000000082e+01,9.206680000000000419e+00
9.305428000000000566e+02,3.590796999999999883e+01,9.297541999999999973e+00
9.305528000000000475e+02,3.745967999999999876e+01,9.396511000000000280e+00
9.305628000000000384e+02,3.850200999999999851e+01,9.501046000000000546e+00
9.305728000000000293e+02,3.902183000000000135e+01,9.608527999999999736e+00
9.305828000000000202e+02,3.902027999999999963e+01,9.716333000000000553e+00
9.305928000000000111e+02,3.851263999999999754e+01,9.821901000000000437e+00
9.306028000000000020e+02,3.752781000000000233e+01,9.922805999999999571e+00
9.306127999999999929e+02,3.610737000000000307e+01,1.001681999999999917e+01
9.306227999999999838e+02,3.430436000000000263e+01,1.010196000000000005e+01
9.306327999999999747e+02,3.218162999999999840e+01,1.017656999999999989e+01
9.306427999999999656e+02,2.981006999999999962e+01,1.023931999999999931e+01
9.306527999999999565e+02,2.726650000000000063e+01,1.028927000000000014e+01
9.306627999999999474e+02,2.463144000000000133e+01,1.032588999999999935e+01
9.306728000000000520e+02,2.198684000000000083e+01,1.034903000000000084e+01
9.306828000000000429e+02,1.941366000000000014e+01,1.035899000000000036e+01
9.306928000000000338e+02,1.698960999999999899e+01,1.035641000000000034e+01
9.307028000000000247e+02,1.478688999999999965e+01,1.034234999999999971e+01
9.307128000000000156e+02,1.287016999999999989e+01,1.031816000000000066e+01
9.307228000000000065e+02,1.129476000000000013e+01,1.028548999999999936e+01
9.307327999999999975e+02,1.010501999999999967e+01,1.024624000000000024e+01
9.307427999999999884e+02,9.333128000000000313e+00,1.020246000000000031e+01
9.307527999999999793e+02,8.998201999999999146e+00,1.015630999999999950e+01
9.307627999999999702e+02,9.105767999999999418e+00,1.011002000000000045e+01
9.307727999999999611e+02,9.647633000000000791e+00,1.006575999999999915e+01
9.307827999999999520e+02,1.060214999999999996e+01,1.002561999999999998e+01
9.307928000000000566e+02,1.193488999999999933e+01,9.991536999999999225e+00
9.308028000000000475e+02,1.359961999999999982e+01,9.965218000000000131e+00
9.308128000000000384e+02,1.553969000000000023e+01,9.948107999999999507e+00
9.308228000000000293e+02,1.768969999999999843e+01,9.941330999999999918e+00
9.308328000000000202e+02,1.997737000000000052e+01,9.945658999999999139e+00
9.308428000000000111e+02,2.232567999999999842e+01,9.961486000000000729e+00
9.308528000000000020e+02,2.465511000000000053e+01,9.988813000000000386e+00
9.308627999999999929e+02,2.688596000000000075e+01,1.002724000000000082e+01
9.308727999999999838e+02,2.894070999999999927e+01,1.007598999999999911e+01
9.308827999999999747e+02,3.074623000000000062e+01,1.013391000000000020e+01
9.308927999999999656e+02,3.223602000000000345e+01,1.019951000000000008e+01
9.309027999999999565e+02,3.335211999999999932e+01,1.027101000000000042e+01
9.309127999999999474e+02,3.404688999999999766e+01,1.034637000000000029e+01
9.309228000000000520e+02,3.428443999999999647e+01,1.042337000000000025e+01
9.309328000000000429e+02,3.404173000000000116e+01,1.049966000000000044e+01
9.309428000000000338e+02,3.330937999999999732e+01,1.057283999999999935e+01
9.309528000000000247e+02,3.209199999999999875e+01,1.064052000000000042e+01
9.309628000000000156e+02,3.040821000000000041e+01,1.070035999999999987e+01
9.309728000000000065e+02,2.829018999999999906e+01,1.075019999999999953e+01
9.309827999999999975e+02,2.578290000000000148e+01,1.078809000000000040e+01
9.309927999999999884e+02,2.294294000000000011e+01,1.081231999999999971e+01
9.310027999999999793e+02,1.983703999999999823e+01,1.082154000000000060e+01
9.310127999999999702e+02,1.654026999999999958e+01,1.081474000000000046e+01
9.310227999999999611e+02,1.313405000000000022e+01,1.079132000000000069e+01
9.310327999999999520e+02,9.703927999999999443e+00,1.075109999999999921e+01
9.310428000000000566e+02,6.337251000000000190e+00,1.069431999999999938e+01
9.310528000000000475e+02,3.120794000000000068e+00,1.062166999999999994e+01
9.310628000000000384e+02,1.383686000000000083e-01,1.053425000000000011e+01
9.310728000000000293e+02,-2.531470000000000109e+00,1.043354000000000070e+01
9.310828000000000202e+02,-4.817599999999999660e+00,1.032141000000000020e+01
9.310928000000000111e+02,-6.658290000000000042e+00,1.020002000000000031e+01
9.311028000000000020e+02,-8.002919999999999590e+00,1.007178000000000040e+01
9.311127999999999929e+02,-8.813359999999999417e+00,9.939342999999999151e+00
9.311227999999999838e+02,-9.065110000000000667e+00,9.805450000000000443e+00
9.311327999999999747e+02,-8.747920000000000584e+00,9.672924000000000078e+00
9.311427999999999656e+02,-7.866170000000000329e+00,9.544574000000000780e+00
9.311527999999999565e+02,-6.438710000000000377e+00,9.423125000000000639e+00
9.311627999999999474e+02,-4.498440000000000438e+00,9.311149999999999594e+00
9.311728000000000520e+02,-2.091390000000000082e+00,9.211002000000000578e+00
9.311828000000000429e+02,7.244939999999999714e-01,9.124753000000000114e+00
9.311928000000000338e+02,3.880897000000000041e+00,9.054142999999999830e+00
9.312028000000000247e+02,7.300993000000000066e+00,9.000536000000000314e+00
9.312128000000000156e+02,1.090150000000000041e+01,8.964883000000000379e+00
9.312228000000000065e+02,1.459493999999999936e+01,8.947703999999999880e+00
9.312327999999999975e+02,1.829197999999999880e+01,8.949073000000000278e+00
9.312427999999999884e+02,2.190383999999999887e+01,8.968619000000000341e+00
9.312527999999999793e+02,2.534468000000000032e+01,9.005542000000000158e+00
9.312627999999999702e+02,2.853389999999999915e+01,9.058633999999999631e+00
9.312727999999999611e+02,3.139827000000000012e+01,9.126314000000000703e+00
9.312827999999999520e+02,3.387389000000000294e+01,9.206675000000000608e+00
9.312928000000000566e+02,3.590785000000000338e+01,9.297535999999999135e+00
9.313028000000000475e+02,3.745960000000000178e+01,9.396504999999999441e+00
9.313128000000000384e+02,3.850195999999999685e+01,9.501039000000000456e+00
9.313228000000000293e+02,3.902181000000000211e+01,9.608520999999999646e+00
9.313328000000000202e+02,3.902029000000000281e+01,9.716326000000000462e+00
9.313428000000000111e+02,3.851268000000000313e+01,9.821894999999999598e+00
9.313528000000000020e+02,3.752788000000000324e+01,9.922798999999999481e+00
9.313627999999999929e+02,3.610748000000000246e+01,1.001680999999999955e+01
9.313727999999999838e+02,3.430447999999999809e+01,1.010195000000000043e+01
9.313827999999999747e+02,3.218177000000000021e+01,1.017656000000000027e+01
9.313927999999999656e+02,2.981023000000000067e+01,1.023930999999999969e+01
9.314027999999999565e+02,2.726666000000000167e+01,1.028927000000000014e+01
9.314127999999999474e+02,2.463160999999999845e+01,1.032587999999999973e+01
9.314228000000000520e+02,2.198701000000000150e+01,1.034903000000000084e+01
9.314328000000000429e+02,1.941382000000000119e+01,1.035899000000000036e+01
9.314428000000000338e+02,1.698975000000000080e+01,1.035641000000000034e+01
9.314528000000000247e+02,1.478702000000000005e+01,1.034234999999999971e+01
9.314628000000000156e+02,1.287027999999999928e+01,1.031816000000000066e+01
9.314728000000000065e+02,1.129485000000000028e+01,1.028548999999999936e+01
9.314827999999999975e+02,1.010507999999999917e+01,1.024624000000000024e+01
9.314927999999999884e+02,9.333163000000000764e+00,1.020246000000000031e+01
9.315027999999999793e+02,8.998210000000000264e+00,1.015631999999999913e+01
9.315127999999999702e+02,9.105746999999999147e+00,1.011002000000000045e+01
9.315227999999999611e+02,9.647584999999999411e+00,1.006575999999999915e+01
9.315327999999999520e+02,1.060208000000000084e+01,1.002561999999999998e+01
9.315428000000000566e+02,1.193479999999999919e+01,9.991538999999999504e+00
9.315528000000000475e+02,1.359950000000000081e+01,9.965220000000000411e+00
9.315628000000000384e+02,1.553955999999999982e+01,9.948109000000000535e+00
9.315728000000000293e+02,1.768956000000000017e+01,9.941330999999999918e+00
9.315828000000000202e+02,1.997721999999999909e+01,9.945658999999999139e+00
9.315928000000000111e+02,2.232553000000000054e+01,9.961484999999999701e+00
9.316028000000000020e+02,2.465495999999999910e+01,9.988811000000000107e+00
9.316127999999999929e+02,2.688582999999999856e+01,1.002724000000000082e+01
9.316227999999999838e+02,2.894058000000000064e+01,1.007598999999999911e+01
9.316327999999999747e+02,3.074613000000000085e+01,1.013391000000000020e+01
9.316427999999999656e+02,3.223593999999999937e+01,1.019951000000000008e+01
9.316527999999999565e+02,3.335206000000000159e+01,1.027100000000000080e+01
9.316627999999999474e+02,3.404686000000000234e+01,1.034636000000000067e+01
9.316728000000000520e+02,3.428443999999999647e+01,1.042336000000000062e+01
9.316828000000000429e+02,3.404175999999999647e+01,1.049966000000000044e+01
9.316928000000000338e+02,3.330944000000000216e+01,1.057283999999999935e+01
9.317028000000000247e+02,3.209208999999999889e+01,1.064051000000000080e+01
9.317128000000000156e+02,3.040832999999999942e+01,1.070035999999999987e+01
9.317228000000000065e+02,2.829033000000000087e+01,1.075019999999999953e+01
9.317327999999999975e+02,2.578306999999999860e+01,1.078808000000000078e+01
9.317427999999999884e+02,2.294313000000000002e+01,1.081231999999999971e+01
9.317527999999999793e+02,1.983724000000000132e+01,1.082154000000000060e+01
9.317627999999999702e+02,1.654048999999999836e+01,1.081474000000000046e+01
9.317727999999999611e+02,1.313427000000000078e+01,1.079132000000000069e+01
9.317827999999999520e+02,9.704145000000000465e+00,1.075109999999999921e+01
9.317928000000000566e+02,6.337461000000000233e+00,1.069433000000000078e+01
9.318028000000000475e+02,3.120992000000000210e+00,1.062167999999999957e+01
9.318128000000000384e+02,1.385490000000000055e-01,1.053425000000000011e+01
9.318228000000000293e+02,-2.531309999999999949e+00,1.043355000000000032e+01
9.318328000000000202e+02,-4.817470000000000141e+00,1.032141999999999982e+01
9.318428000000000111e+02,-6.658190000000000275e+00,1.020002000000000031e+01
9.318528000000000020e+02,-8.002850000000000463e+00,1.007179000000000002e+01
9.318627999999999929e+02,-8.813330000000000553e+00,9.939351999999999521e+00
9.318727999999999838e+02,-9.065110000000000667e+00,9.805459000000000813e+00
9.318827999999999747e+02,-8.747960000000000846e+00,9.672931999999999420e+00
9.318927999999999656e+02,-7.866240000000000343e+00,9.544582000000000122e+00
9.319027999999999565e+02,-6.438819999999999766e+00,9.423132000000000730e+00
9.319127999999999474e+02,-4.498579999999999579e+00,9.311156999999999684e+00
9.319228000000000520e+02,-2.091549999999999798e+00,9.211007000000000389e+00
9.319328000000000429e+02,7.243034999999999890e-01,9.124757999999999925e+00
9.319428000000000338e+02,3.880688000000000137e+00,9.054147000000000389e+00
9.319528000000000247e+02,7.300768999999999842e+00,9.000538000000000594e+00
9.319628000000000156e+02,1.090127000000000024e+01,8.964885000000000659e+00
9.319728000000000065e+02,1.459470999999999918e+01,8.947704999999999131e+00
9.319827999999999975e+02,1.829175000000000040e+01,8.949071999999999250e+00
9.319927999999999884e+02,2.190362000000000009e+01,8.968617000000000061e+00
9.320027999999999793e+02,2.534447000000000116e+01,9.005539000000000627e+00
9.320127999999999702e+02,2.853370999999999924e+01,9.058630000000000848e+00
9.320227999999999611e+02,3.139809999999999945e+01,9.126308999999999116e+00
9.320327999999999520e+02,3.387375000000000114e+01,9.206668999999999770e+00
9.320428000000000566e+02,3.590773999999999688e+01,9.297530000000000072e+00
9.320528000000000475e+02,3.745951000000000164e+01,9.396497999999999351e+00
9.320628000000000384e+02,3.850191000000000230e+01,9.501032000000000366e+00
9.320728000000000293e+02,3.902179999999999893e+01,9.608513999999999555e+00
9.320828000000000202e+02,3.902031000000000205e+01,9.716319000000000372e+00
9.320928000000000111e+02,3.851272999999999769e+01,9.821887999999999508e+00
9.321028000000000020e+02,3.752796000000000021e+01,9.922793000000000418e+00
9.321127999999999929e+02,3.610757999999999868e+01,1.001679999999999993e+01
9.321227999999999838e+02,3.430460999999999672e+01,1.010195000000000043e+01
9.321327999999999747e+02,3.218191999999999808e+01,1.017656000000000027e+01
9.321427999999999656e+02,2.981037999999999855e+01,1.023930999999999969e+01
9.321527999999999565e+02,2.726682999999999879e+01,1.028926000000000052e+01
9.321627999999999474e+02,2.463177999999999912e+01,1.032587999999999973e+01
9.321728000000000520e+02,2.198716999999999899e+01,1.034903000000000084e+01
9.321828000000000429e+02,1.941397999999999868e+01,1.035898000000000074e+01
9.321928000000000338e+02,1.698989999999999867e+01,1.035641000000000034e+01
9.322028000000000247e+02,1.478715000000000046e+01,1.034234999999999971e+01
9.322128000000000156e+02,1.287040000000000006e+01,1.031816000000000066e+01
9.322228000000000065e+02,1.129494000000000042e+01,1.028550000000000075e+01
9.322327999999999975e+02,1.010515000000000008e+01,1.024624000000000024e+01
9.322427999999999884e+02,9.333199000000000467e+00,1.020246000000000031e+01
9.322527999999999793e+02,8.998217000000000354e+00,1.015631999999999913e+01
9.322627999999999702e+02,9.105726000000000653e+00,1.011003000000000007e+01
9.322727999999999611e+02,9.647536999999999807e+00,1.006577000000000055e+01
9.322827999999999520e+02,1.060200999999999993e+01,1.002562999999999960e+01
9.322928000000000566e+02,1.193469999999999942e+01,9.991540999999999784e+00
9.323028000000000475e+02,1.359938999999999965e+01,9.965220999999999663e+00
9.323128000000000384e+02,1.553942999999999941e+01,9.948109999999999786e+00
9.323228000000000293e+02,1.768941999999999837e+01,9.941330999999999918e+00
9.323328000000000202e+02,1.997707000000000122e+01,9.945657999999999888e+00
9.323428000000000111e+02,2.232537999999999911e+01,9.961484000000000449e+00
9.323528000000000020e+02,2.465482000000000085e+01,9.988808999999999827e+00
9.323627999999999929e+02,2.688569000000000031e+01,1.002724000000000082e+01
9.323727999999999838e+02,2.894046000000000163e+01,1.007598999999999911e+01
9.323827999999999747e+02,3.074602000000000146e+01,1.013390000000000057e+01
9.323927999999999656e+02,3.223584999999999923e+01,1.019950000000000045e+01
9.324027999999999565e+02,3.335200999999999993e+01,1.027100000000000080e+01
9.324127999999999474e+02,3.404682999999999993e+01,1.034636000000000067e+01
9.324228000000000520e+02,3.428443999999999647e+01,1.042336000000000062e+01
9.324328000000000429e+02,3.404178999999999888e+01,1.049965000000000082e+01
9.324428000000000338e+02,3.330949999999999989e+01,1.057283999999999935e+01
9.324528000000000247e+02,3.209219000000000221e+01,1.064051000000000080e+01
9.324628000000000156e+02,3.040844999999999843e+01,1.070035000000000025e+01
9.324728000000000065e+02,2.829047999999999874e+01,1.075019999999999953e+01
9.324827999999999975e+02,2.578323999999999927e+01,1.078808000000000078e+01
9.324927999999999884e+02,2.294331999999999994e+01,1.081231999999999971e+01
9.325027999999999793e+02,1.983745000000000047e+01,1.082154000000000060e+01
9.325127999999999702e+02,1.654070000000000107e+01,1.081474000000000046e+01
9.325227999999999611e+02,1.313448999999999955e+01,1.079133000000000031e+01
9.325327999999999520e+02,9.704361000000000459e+00,1.075111000000000061e+01
9.325428000000000566e+02,6.337671000000000276e+00,1.069433000000000078e+01
9.325528000000000475e+02,3.121189000000000213e+00,1.062167999999999957e+01
9.325628000000000384e+02,1.387294000000000027e-01,1.053425999999999974e+01
9.325728000000000293e+02,-2.531159999999999854e+00,1.043355999999999995e+01
9.325828000000000202e+02,-4.817339999999999733e+00,1.032142999999999944e+01
9.325928000000000111e+02,-6.658089999999999620e+00,1.020002999999999993e+01
9.326028000000000020e+02,-8.002779999999999561e+00,1.007179999999999964e+01
9.326127999999999929e+02,-8.813290000000000290e+00,9.939360000000000639e+00
9.326227999999999838e+02,-9.065110000000000667e+00,9.805467000000000155e+00
9.326327999999999747e+02,-8.747999999999999332e+00,9.672940999999999789e+00
9.326427999999999656e+02,-7.866310000000000358e+00,9.544589999999999463e+00
9.326527999999999565e+02,-6.438920000000000421e+00,9.423140000000000072e+00
9.326627999999999474e+02,-4.498719999999999608e+00,9.311163000000000523e+00
9.326728000000000520e+02,-2.091720000000000024e+00,9.211012999999999451e+00
9.326828000000000429e+02,7.241130000000000067e-01,9.124762999999999735e+00
9.326928000000000338e+02,3.880478000000000094e+00,9.054150999999999172e+00
9.327028000000000247e+02,7.300544999999999618e+00,9.000541000000000125e+00
9.327128000000000156e+02,1.090104000000000006e+01,8.964885999999999910e+00
9.327228000000000065e+02,1.459446999999999939e+01,8.947704999999999131e+00
9.327327999999999975e+02,1.829151999999999845e+01,8.949070999999999998e+00
9.327427999999999884e+02,2.190339000000000169e+01,8.968614999999999782e+00
9.327527999999999793e+02,2.534425999999999846e+01,9.005535999999999319e+00
9.327627999999999702e+02,2.853351999999999933e+01,9.058626000000000289e+00
9.327727999999999611e+02,3.139792999999999878e+01,9.126303999999999306e+00
9.327827999999999520e+02,3.387360999999999933e+01,9.206663999999999959e+00
9.327928000000000566e+02,3.590762000000000143e+01,9.297523999999999234e+00
9.328028000000000475e+02,3.745942999999999756e+01,9.396492000000000289e+00
9.328128000000000384e+02,3.850186000000000064e+01,9.501025000000000276e+00
9.328228000000000293e+02,3.902177999999999969e+01,9.608506999999999465e+00
9.328328000000000202e+02,3.902031999999999812e+01,9.716312999999999533e+00
9.328428000000000111e+02,3.851277999999999935e+01,9.821880999999999418e+00
9.328528000000000020e+02,3.752803999999999718e+01,9.922786999999999580e+00
9.328627999999999929e+02,3.610768000000000200e+01,1.001679999999999993e+01
9.328727999999999838e+02,3.430472999999999928e+01,1.010194000000000081e+01
9.328827999999999747e+02,3.218205999999999989e+01,1.017655000000000065e+01
9.328927999999999656e+02,2.981053999999999959e+01,1.023930999999999969e+01
9.329027999999999565e+02,2.726698999999999984e+01,1.028926000000000052e+01
9.329127999999999474e+02,2.463194999999999979e+01,1.032587999999999973e+01
9.329228000000000520e+02,2.198733999999999966e+01,1.034903000000000084e+01
9.329328000000000429e+02,1.941413999999999973e+01,1.035898000000000074e+01
9.329428000000000338e+02,1.699005000000000010e+01,1.035641000000000034e+01
9.329528000000000247e+02,1.478728000000000087e+01,1.034234999999999971e+01
9.329628000000000156e+02,1.287050999999999945e+01,1.031816000000000066e+01
9.329728000000000065e+02,1.129503000000000057e+01,1.028550000000000075e+01
9.329827999999999975e+02,1.010520999999999958e+01,1.024624999999999986e+01
9.329927999999999884e+02,9.333233999999999142e+00,1.020246000000000031e+01
9.330027999999999793e+02,8.998224000000000444e+00,1.015631999999999913e+01
9.330127999999999702e+02,9.105705000000000382e+00,1.011003000000000007e+01
9.330227999999999611e+02,9.647489000000000203e+00,1.006577000000000055e+01
9.330327999999999520e+02,1.060194000000000081e+01,1.002562999999999960e+01
9.330428000000000566e+02,1.193459999999999965e+01,9.991543000000000063e+00
9.330528000000000475e+02,1.359927000000000064e+01,9.965222999999999942e+00
9.330628000000000384e+02,1.553930000000000078e+01,9.948109999999999786e+00
9.330728000000000293e+02,1.768927000000000049e+01,9.941330999999999918e+00
9.330828000000000202e+02,1.997691999999999979e+01,9.945657000000000636e+00
9.330928000000000111e+02,2.232523000000000124e+01,9.961482000000000170e+00
9.331028000000000020e+02,2.465466999999999942e+01,9.988806999999999547e+00
9.331127999999999929e+02,2.688554999999999851e+01,1.002722999999999942e+01
9.331227999999999838e+02,2.894033999999999907e+01,1.007597999999999949e+01
9.331327999999999747e+02,3.074592000000000169e+01,1.013390000000000057e+01
9.331427999999999656e+02,3.223577000000000226e+01,1.019950000000000045e+01
9.331527999999999565e+02,3.335195000000000221e+01,1.027098999999999940e+01
9.331627999999999474e+02,3.404679999999999751e+01,1.034634999999999927e+01
9.331728000000000520e+02,3.428443999999999647e+01,1.042334999999999923e+01
9.331828000000000429e+02,3.404182000000000130e+01,1.049965000000000082e+01
9.331928000000000338e+02,3.330955999999999761e+01,1.057282999999999973e+01
9.332028000000000247e+02,3.209228000000000236e+01,1.064049999999999940e+01
9.332128000000000156e+02,3.040857000000000099e+01,1.070035000000000025e+01
9.332228000000000065e+02,2.829063000000000017e+01,1.075018999999999991e+01
9.332327999999999975e+02,2.578340999999999994e+01,1.078808000000000078e+01
9.332427999999999884e+02,2.294350999999999985e+01,1.081231999999999971e+01
9.332527999999999793e+02,1.983765000000000001e+01,1.082154000000000060e+01
9.332627999999999702e+02,1.654091000000000022e+01,1.081474000000000046e+01
9.332727999999999611e+02,1.313471000000000011e+01,1.079133000000000031e+01
9.332827999999999520e+02,9.704577999999999705e+00,1.075111000000000061e+01
9.332928000000000566e+02,6.337881000000000320e+00,1.069433000000000078e+01
9.333028000000000475e+02,3.121386999999999912e+00,1.062168999999999919e+01
9.333128000000000384e+02,1.389096999999999971e-01,1.053426999999999936e+01
9.333228000000000293e+02,-2.531000000000000139e+00,1.043355999999999995e+01
9.333328000000000202e+02,-4.817210000000000214e+00,1.032142999999999944e+01
9.333428000000000111e+02,-6.657989999999999853e+00,1.020003999999999955e+01
9.333528000000000020e+02,-8.002710000000000434e+00,1.007180999999999926e+01
9.333627999999999929e+02,-8.813259999999999650e+00,9.939368999999999232e+00
9.333727999999999838e+02,-9.065110000000000667e+00,9.805474999999999497e+00
9.333827999999999747e+02,-8.748039999999999594e+00,9.672948999999999131e+00
9.333927999999999656e+02,-7.866389999999999993e+00,9.544598000000000582e+00
9.334027999999999565e+02,-6.439029999999999809e+00,9.423147000000000162e+00
9.334127999999999474e+02,-4.498850000000000016e+00,9.311170000000000613e+00
9.334228000000000520e+02,-2.091889999999999805e+00,9.211019000000000290e+00
9.334328000000000429e+02,7.239225000000000243e-01,9.124767999999999546e+00
9.334428000000000338e+02,3.880268000000000050e+00,9.054154999999999731e+00
9.334528000000000247e+02,7.300321000000000282e+00,9.000543999999999656e+00
9.334628000000000156e+02,1.090080000000000027e+01,8.964888000000000190e+00
9.334728000000000065e+02,1.459423999999999921e+01,8.947706000000000159e+00
9.334827999999999975e+02,1.829128000000000043e+01,8.949070999999999998e+00
9.334927999999999884e+02,2.190316999999999936e+01,8.968614000000000530e+00
9.335027999999999793e+02,2.534404999999999930e+01,9.005532999999999788e+00
9.335127999999999702e+02,2.853331999999999979e+01,9.058621999999999730e+00
9.335227999999999611e+02,3.139776000000000167e+01,9.126298999999999495e+00
9.335327999999999520e+02,3.387346000000000146e+01,9.206657999999999120e+00
9.335428000000000566e+02,3.590751000000000204e+01,9.297518000000000171e+00
9.335528000000000475e+02,3.745935000000000059e+01,9.396485000000000198e+00
9.335628000000000384e+02,3.850182000000000215e+01,9.501018999999999437e+00
9.335728000000000293e+02,3.902176000000000045e+01,9.608499999999999375e+00
9.335828000000000202e+02,3.902033999999999736e+01,9.716305999999999443e+00
9.335928000000000111e+02,3.851283000000000101e+01,9.821875000000000355e+00
9.336028000000000020e+02,3.752810999999999808e+01,9.922781000000000518e+00
9.336127999999999929e+02,3.610777999999999821e+01,1.001679000000000030e+01
9.336227999999999838e+02,3.430485999999999791e+01,1.010194000000000081e+01
9.336327999999999747e+02,3.218220000000000169e+01,1.017655000000000065e+01
9.336427999999999656e+02,2.981070000000000064e+01,1.023930000000000007e+01
9.336527999999999565e+02,2.726716000000000051e+01,1.028926000000000052e+01
9.336627999999999474e+02,2.463212000000000046e+01,1.032587999999999973e+01
9.336728000000000520e+02,2.198751000000000033e+01,1.034903000000000084e+01
9.336828000000000429e+02,1.941430000000000078e+01,1.035898000000000074e+01
9.336928000000000338e+02,1.699020000000000152e+01,1.035641000000000034e+01
9.337028000000000247e+02,1.478740999999999950e+01,1.034234999999999971e+01
9.337128000000000156e+02,1.287062000000000062e+01,1.031816000000000066e+01
9.337228000000000065e+02,1.129512000000000072e+01,1.028550000000000075e+01
9.337327999999999975e+02,1.010527000000000086e+01,1.024624999999999986e+01
9.337427999999999884e+02,9.333268999999999593e+00,1.020246999999999993e+01
9.337527999999999793e+02,8.998231000000000535e+00,1.015633000000000052e+01
9.337627999999999702e+02,9.105684999999999363e+00,1.011003000000000007e+01
9.337727999999999611e+02,9.647441000000000599e+00,1.006577000000000055e+01
9.337827999999999520e+02,1.060186000000000028e+01,1.002562999999999960e+01
9.337928000000000566e+02,1.193450999999999951e+01,9.991543999999999315e+00
9.338028000000000475e+02,1.359915999999999947e+01,9.965223999999999194e+00
9.338128000000000384e+02,1.553917000000000037e+01,9.948111000000000814e+00
9.338228000000000293e+02,1.768912999999999869e+01,9.941330999999999918e+00
9.338328000000000202e+02,1.997676999999999836e+01,9.945657000000000636e+00
9.338428000000000111e+02,2.232507999999999981e+01,9.961480999999999142e+00
9.338528000000000020e+02,2.465452000000000155e+01,9.988804000000000016e+00
9.338627999999999929e+02,2.688541999999999987e+01,1.002722999999999942e+01
9.338727999999999838e+02,2.894021000000000043e+01,1.007597999999999949e+01
9.338827999999999747e+02,3.074580999999999875e+01,1.013390000000000057e+01
9.338927999999999656e+02,3.223568999999999818e+01,1.019949000000000083e+01
9.339027999999999565e+02,3.335188999999999737e+01,1.027098999999999940e+01
9.339127999999999474e+02,3.404677000000000220e+01,1.034634999999999927e+01
9.339228000000000520e+02,3.428443999999999647e+01,1.042334999999999923e+01
9.339328000000000429e+02,3.404184999999999661e+01,1.049963999999999942e+01
9.339428000000000338e+02,3.330962999999999852e+01,1.057282999999999973e+01
9.339528000000000247e+02,3.209237000000000251e+01,1.064049999999999940e+01
9.339628000000000156e+02,3.040869000000000000e+01,1.070035000000000025e+01
9.339728000000000065e+02,2.829078000000000159e+01,1.075018999999999991e+01
9.339827999999999975e+02,2.578358000000000061e+01,1.078808000000000078e+01
9.339927999999999884e+02,2.294369999999999976e+01,1.081231999999999971e+01
9.340027999999999793e+02,1.983785999999999916e+01,1.082154000000000060e+01
9.340127999999999702e+02,1.654112999999999900e+01,1.081475000000000009e+01
9.340227999999999611e+02,1.313491999999999926e+01,1.079133000000000031e+01
9.340327999999999520e+02,9.704795000000000726e+00,1.075111000000000061e+01
9.340428000000000566e+02,6.338091999999999615e+00,1.069434000000000040e+01
9.340528000000000475e+02,3.121585000000000054e+00,1.062168999999999919e+01
9.340628000000000384e+02,1.390900999999999943e-01,1.053426999999999936e+01
9.340728000000000293e+02,-2.530839999999999979e+00,1.043356999999999957e+01
9.340828000000000202e+02,-4.817079999999999806e+00,1.032144000000000084e+01
9.340928000000000111e+02,-6.657890000000000086e+00,1.020004999999999917e+01
9.341028000000000020e+02,-8.002639999999999532e+00,1.007182000000000066e+01
9.341127999999999929e+02,-8.813219999999999388e+00,9.939377000000000351e+00
9.341227999999999838e+02,-9.065110000000000667e+00,9.805483999999999867e+00
9.341327999999999747e+02,-8.748070000000000235e+00,9.672957000000000249e+00
9.341427999999999656e+02,-7.866460000000000008e+00,9.544605000000000672e+00
9.341527999999999565e+02,-6.439140000000000086e+00,9.423154999999999504e+00
9.341627999999999474e+02,-4.498990000000000045e+00,9.311177000000000703e+00
9.341728000000000520e+02,-2.092049999999999965e+00,9.211024999999999352e+00
9.341828000000000429e+02,7.237320000000000420e-01,9.124772999999999357e+00
9.341928000000000338e+02,3.880058000000000007e+00,9.054159000000000290e+00
9.342028000000000247e+02,7.300097000000000058e+00,9.000546999999999187e+00
9.342128000000000156e+02,1.090057000000000009e+01,8.964890000000000470e+00
9.342228000000000065e+02,1.459399999999999942e+01,8.947706000000000159e+00
9.342327999999999975e+02,1.829104999999999848e+01,8.949070000000000746e+00
9.342427999999999884e+02,2.190294000000000096e+01,8.968612000000000251e+00
9.342527999999999793e+02,2.534384000000000015e+01,9.005530999999999509e+00
9.342627999999999702e+02,2.853312999999999988e+01,9.058617999999999171e+00
9.342727999999999611e+02,3.139759000000000100e+01,9.126295000000000712e+00
9.342827999999999520e+02,3.387331999999999965e+01,9.206652999999999309e+00
9.342928000000000566e+02,3.590738999999999947e+01,9.297511999999999333e+00
9.343028000000000475e+02,3.745926999999999651e+01,9.396478999999999360e+00
9.343128000000000384e+02,3.850177000000000049e+01,9.501011999999999347e+00
9.343228000000000293e+02,3.902174999999999727e+01,9.608492999999999284e+00
9.343328000000000202e+02,3.902035999999999660e+01,9.716298999999999353e+00
9.343428000000000111e+02,3.851286999999999949e+01,9.821868000000000265e+00
9.343528000000000020e+02,3.752819000000000216e+01,9.922774999999999679e+00
9.343627999999999929e+02,3.610788999999999760e+01,1.001679000000000030e+01
9.343727999999999838e+02,3.430498000000000047e+01,1.010192999999999941e+01
9.343827999999999747e+02,3.218234999999999957e+01,1.017653999999999925e+01
9.343927999999999656e+02,2.981084999999999852e+01,1.023930000000000007e+01
9.344027999999999565e+02,2.726732000000000156e+01,1.028926000000000052e+01
9.344127999999999474e+02,2.463228000000000151e+01,1.032587999999999973e+01
9.344228000000000520e+02,2.198767000000000138e+01,1.034903000000000084e+01
9.344328000000000429e+02,1.941445999999999827e+01,1.035898000000000074e+01
9.344428000000000338e+02,1.699033999999999978e+01,1.035641000000000034e+01
9.344528000000000247e+02,1.478753999999999991e+01,1.034234999999999971e+01
9.344628000000000156e+02,1.287073000000000000e+01,1.031816000000000066e+01
9.344728000000000065e+02,1.129519999999999946e+01,1.028550000000000075e+01
9.344827999999999975e+02,1.010533000000000037e+01,1.024624999999999986e+01
9.344927999999999884e+02,9.333304999999999296e+00,1.020246999999999993e+01
9.345027999999999793e+02,8.998238000000000625e+00,1.015633000000000052e+01
9.345127999999999702e+02,9.105664000000000868e+00,1.011003999999999969e+01
9.345227999999999611e+02,9.647394000000000247e+00,1.006577000000000055e+01
9.345327999999999520e+02,1.060178999999999938e+01,1.002562999999999960e+01
9.345428000000000566e+02,1.193440999999999974e+01,9.991545999999999594e+00
9.345528000000000475e+02,1.359904000000000046e+01,9.965225000000000222e+00
9.345628000000000384e+02,1.553903999999999996e+01,9.948112000000000066e+00
9.345728000000000293e+02,1.768899000000000044e+01,9.941331999999999169e+00
9.345828000000000202e+02,1.997663000000000011e+01,9.945655999999999608e+00
9.345928000000000111e+02,2.232492999999999839e+01,9.961479999999999890e+00
9.346028000000000020e+02,2.465437999999999974e+01,9.988801999999999737e+00
9.346127999999999929e+02,2.688528000000000162e+01,1.002722999999999942e+01
9.346227999999999838e+02,2.894009000000000142e+01,1.007597999999999949e+01
9.346327999999999747e+02,3.074569999999999936e+01,1.013388999999999918e+01
9.346427999999999656e+02,3.223559999999999803e+01,1.019949000000000083e+01
9.346527999999999565e+02,3.335182999999999964e+01,1.027097999999999978e+01
9.346627999999999474e+02,3.404673999999999978e+01,1.034633999999999965e+01
9.346728000000000520e+02,3.428443999999999647e+01,1.042333999999999961e+01
9.346828000000000429e+02,3.404187999999999903e+01,1.049963999999999942e+01
9.346928000000000338e+02,3.330969000000000335e+01,1.057282000000000011e+01
9.347028000000000247e+02,3.209246000000000265e+01,1.064049999999999940e+01
9.347128000000000156e+02,3.040881999999999863e+01,1.070034000000000063e+01
9.347228000000000065e+02,2.829091999999999985e+01,1.075018999999999991e+01
9.347327999999999975e+02,2.578375000000000128e+01,1.078808000000000078e+01
9.347427999999999884e+02,2.294388999999999967e+01,1.081231999999999971e+01
9.347527999999999793e+02,1.983805999999999869e+01,1.082154000000000060e+01
9.347627999999999702e+02,1.654134000000000171e+01,1.081475000000000009e+01
9.347727999999999611e+02,1.313513999999999982e+01,1.079133000000000031e+01
9.347827999999999520e+02,9.705011999999999972e+00,1.075111000000000061e+01
9.347928000000000566e+02,6.338301999999999659e+00,1.069434000000000040e+01
9.348028000000000475e+02,3.121783000000000197e+00,1.062170000000000059e+01
9.348128000000000384e+02,1.392704999999999915e-01,1.053428000000000075e+01
9.348228000000000293e+02,-2.530679999999999819e+00,1.043357999999999919e+01
9.348328000000000202e+02,-4.816950000000000287e+00,1.032145000000000046e+01
9.348428000000000111e+02,-6.657790000000000319e+00,1.020004999999999917e+01
9.348528000000000020e+02,-8.002570000000000405e+00,1.007183000000000028e+01
9.348627999999999929e+02,-8.813190000000000524e+00,9.939386000000000720e+00
9.348727999999999838e+02,-9.065120000000000289e+00,9.805491999999999209e+00
9.348827999999999747e+02,-8.748110000000000497e+00,9.672964999999999591e+00
9.348927999999999656e+02,-7.866530000000000022e+00,9.544613000000000014e+00
9.349027999999999565e+02,-6.439250000000000362e+00,9.423161999999999594e+00
9.349127999999999474e+02,-4.499130000000000074e+00,9.311184000000000793e+00
9.349228000000000520e+02,-2.092220000000000191e+00,9.211031000000000191e+00
9.349328000000000429e+02,7.235414999999999486e-01,9.124777999999999167e+00
9.349428000000000338e+02,3.879847999999999963e+00,9.054163000000000849e+00
9.349528000000000247e+02,7.299872999999999834e+00,9.000550000000000495e+00
9.349628000000000156e+02,1.090033999999999992e+01,8.964890999999999721e+00
9.349728000000000065e+02,1.459375999999999962e+01,8.947706999999999411e+00
9.349827999999999975e+02,1.829082000000000008e+01,8.949068999999999718e+00
9.349927999999999884e+02,2.190271999999999863e+01,8.968609999999999971e+00
9.350027999999999793e+02,2.534363000000000099e+01,9.005527999999999977e+00
9.350127999999999702e+02,2.853293999999999997e+01,9.058614000000000388e+00
9.350227999999999611e+02,3.139742000000000033e+01,9.126289999999999125e+00
9.350327999999999520e+02,3.387317999999999785e+01,9.206647000000000247e+00
9.350428000000000566e+02,3.590728000000000009e+01,9.297506000000000270e+00
9.350528000000000475e+02,3.745918000000000347e+01,9.396471999999999269e+00
9.350628000000000384e+02,3.850171999999999883e+01,9.501004999999999256e+00
9.350728000000000293e+02,3.902172999999999803e+01,9.608487000000000222e+00
9.350828000000000202e+02,3.902036999999999978e+01,9.716291999999999263e+00
9.350928000000000111e+02,3.851292000000000115e+01,9.821861999999999426e+00
9.351028000000000020e+02,3.752826999999999913e+01,9.922767999999999589e+00
9.351127999999999929e+02,3.610799000000000092e+01,1.001678000000000068e+01
9.351227999999999838e+02,3.430510999999999910e+01,1.010192999999999941e+01
9.351327999999999747e+02,3.218249000000000137e+01,1.017653999999999925e+01
9.351427999999999656e+02,2.981100999999999956e+01,1.023929000000000045e+01
9.351527999999999565e+02,2.726748999999999867e+01,1.028924999999999912e+01
9.351627999999999474e+02,2.463244999999999862e+01,1.032587000000000010e+01
9.351728000000000520e+02,2.198783999999999850e+01,1.034903000000000084e+01
9.351828000000000429e+02,1.941461999999999932e+01,1.035898000000000074e+01
9.351928000000000338e+02,1.699049000000000120e+01,1.035641000000000034e+01
9.352028000000000247e+02,1.478767999999999994e+01,1.034234999999999971e+01
9.352128000000000156e+02,1.287083999999999939e+01,1.031817000000000029e+01
9.352228000000000065e+02,1.129528999999999961e+01,1.028550000000000075e+01
9.352327999999999975e+02,1.010539999999999949e+01,1.024624999999999986e+01
9.352427999999999884e+02,9.333339999999999748e+00,1.020246999999999993e+01
9.352527999999999793e+02,8.998245999999999967e+00,1.015633000000000052e+01
9.352627999999999702e+02,9.105643000000000598e+00,1.011003999999999969e+01
9.352727999999999611e+02,9.647346000000000643e+00,1.006578000000000017e+01
9.352827999999999520e+02,1.060172000000000025e+01,1.002563999999999922e+01
9.352928000000000566e+02,1.193431999999999960e+01,9.991547999999999874e+00
9.353028000000000475e+02,1.359892999999999930e+01,9.965227000000000501e+00
9.353128000000000384e+02,1.553890999999999956e+01,9.948112999999999317e+00
9.353228000000000293e+02,1.768884999999999863e+01,9.941331999999999169e+00
9.353328000000000202e+02,1.997647999999999868e+01,9.945655000000000356e+00
9.353428000000000111e+02,2.232478000000000051e+01,9.961477999999999611e+00
9.353528000000000020e+02,2.465422999999999831e+01,9.988799999999999457e+00
9.353627999999999929e+02,2.688513999999999982e+01,1.002722999999999942e+01
9.353727999999999838e+02,2.893996999999999886e+01,1.007596999999999987e+01
9.353827999999999747e+02,3.074559999999999960e+01,1.013388999999999918e+01
9.353927999999999656e+02,3.223552000000000106e+01,1.019949000000000083e+01
9.354027999999999565e+02,3.335177999999999798e+01,1.027097999999999978e+01
9.354127999999999474e+02,3.404670999999999736e+01,1.034633999999999965e+01
9.354228000000000520e+02,3.428443999999999647e+01,1.042333999999999961e+01
9.354328000000000429e+02,3.404191000000000145e+01,1.049962999999999980e+01
9.354428000000000338e+02,3.330975000000000108e+01,1.057282000000000011e+01
9.354528000000000247e+02,3.209255999999999887e+01,1.064048999999999978e+01
9.354628000000000156e+02,3.040894000000000119e+01,1.070034000000000063e+01
9.354728000000000065e+02,2.829107000000000127e+01,1.075018999999999991e+01
9.354827999999999975e+02,2.578391999999999840e+01,1.078806999999999938e+01
9.354927999999999884e+02,2.294407999999999959e+01,1.081231000000000009e+01
9.355027999999999793e+02,1.983827000000000140e+01,1.082154000000000060e+01
9.355127999999999702e+02,1.654155000000000086e+01,1.081475000000000009e+01
9.355227999999999611e+02,1.313536000000000037e+01,1.079133000000000031e+01
9.355327999999999520e+02,9.705228999999999218e+00,1.075112000000000023e+01
9.355428000000000566e+02,6.338511999999999702e+00,1.069435000000000002e+01
9.355528000000000475e+02,3.121980999999999895e+00,1.062170000000000059e+01
9.355628000000000384e+02,1.394508000000000136e-01,1.053428000000000075e+01
9.355728000000000293e+02,-2.530520000000000103e+00,1.043357999999999919e+01
9.355828000000000202e+02,-4.816810000000000258e+00,1.032146000000000008e+01
9.355928000000000111e+02,-6.657680000000000042e+00,1.020006000000000057e+01
9.356028000000000020e+02,-8.002499999999999503e+00,1.007183000000000028e+01
9.356127999999999929e+02,-8.813159999999999883e+00,9.939394000000000062e+00
9.356227999999999838e+02,-9.065120000000000289e+00,9.805500999999999578e+00
9.356327999999999747e+02,-8.748150000000000759e+00,9.672973999999999961e+00
9.356427999999999656e+02,-7.866609999999999658e+00,9.544620999999999356e+00
9.356527999999999565e+02,-6.439350000000000129e+00,9.423170000000000712e+00
9.356627999999999474e+02,-4.499270000000000103e+00,9.311189999999999856e+00
9.356728000000000520e+02,-2.092389999999999972e+00,9.211036999999999253e+00
9.356828000000000429e+02,7.233509999999999662e-01,9.124783000000000754e+00
9.356928000000000338e+02,3.879639000000000060e+00,9.054166999999999632e+00
9.357028000000000247e+02,7.299649999999999750e+00,9.000553000000000026e+00
9.357128000000000156e+02,1.090010999999999974e+01,8.964893000000000001e+00
9.357228000000000065e+02,1.459352999999999945e+01,8.947706999999999411e+00
9.357327999999999975e+02,1.829057999999999851e+01,8.949068999999999718e+00
9.357427999999999884e+02,2.190249000000000024e+01,8.968607999999999691e+00
9.357527999999999793e+02,2.534341999999999828e+01,9.005525000000000446e+00
9.357627999999999702e+02,2.853274000000000044e+01,9.058611000000000857e+00
9.357727999999999611e+02,3.139724999999999966e+01,9.126284999999999314e+00
9.357827999999999520e+02,3.387302999999999997e+01,9.206642000000000436e+00
9.357928000000000566e+02,3.590717000000000070e+01,9.297499999999999432e+00
9.358028000000000475e+02,3.745909999999999940e+01,9.396466000000000207e+00
9.358128000000000384e+02,3.850166999999999717e+01,9.500997999999999166e+00
9.358228000000000293e+02,3.902172000000000196e+01,9.608480000000000132e+00
9.358328000000000202e+02,3.902038999999999902e+01,9.716284999999999172e+00
9.358428000000000111e+02,3.851297000000000281e+01,9.821854999999999336e+00
9.358528000000000020e+02,3.752834000000000003e+01,9.922762000000000526e+00
9.358627999999999929e+02,3.610808999999999713e+01,1.001678000000000068e+01
9.358727999999999838e+02,3.430523000000000167e+01,1.010191999999999979e+01
9.358827999999999747e+02,3.218263000000000318e+01,1.017653999999999925e+01
9.358927999999999656e+02,2.981117000000000061e+01,1.023929000000000045e+01
9.359027999999999565e+02,2.726764999999999972e+01,1.028924999999999912e+01
9.359127999999999474e+02,2.463261999999999929e+01,1.032587000000000010e+01
9.359228000000000520e+02,2.198800999999999917e+01,1.034903000000000084e+01
9.359328000000000429e+02,1.941478000000000037e+01,1.035898000000000074e+01
9.359428000000000338e+02,1.699063999999999908e+01,1.035641999999999996e+01
9.359528000000000247e+02,1.478781000000000034e+01,1.034234999999999971e+01
9.359628000000000156e+02,1.287095000000000056e+01,1.031817000000000029e+01
9.359728000000000065e+02,1.129537999999999975e+01,1.028551000000000037e+01
9.359827999999999975e+02,1.010546000000000078e+01,1.024625999999999948e+01
9.359927999999999884e+02,9.333375000000000199e+00,1.020247999999999955e+01
9.360027999999999793e+02,8.998253000000000057e+00,1.015633000000000052e+01
9.360127999999999702e+02,9.105622000000000327e+00,1.011003999999999969e+01
9.360227999999999611e+02,9.647297999999999263e+00,1.006578000000000017e+01
9.360327999999999520e+02,1.060163999999999973e+01,1.002563999999999922e+01
9.360428000000000566e+02,1.193421999999999983e+01,9.991550000000000153e+00
9.360528000000000475e+02,1.359881000000000029e+01,9.965227999999999753e+00
9.360628000000000384e+02,1.553877999999999915e+01,9.948114000000000345e+00
9.360728000000000293e+02,1.768871000000000038e+01,9.941331999999999169e+00
9.360828000000000202e+02,1.997633000000000081e+01,9.945655000000000356e+00
9.360928000000000111e+02,2.232462999999999909e+01,9.961477000000000359e+00
9.361028000000000020e+02,2.465409000000000006e+01,9.988797999999999178e+00
9.361127999999999929e+02,2.688501000000000118e+01,1.002721999999999980e+01
9.361227999999999838e+02,2.893984000000000023e+01,1.007596999999999987e+01
9.361327999999999747e+02,3.074549000000000021e+01,1.013387999999999955e+01
9.361427999999999656e+02,3.223543999999999699e+01,1.019947999999999944e+01
9.361527999999999565e+02,3.335172000000000025e+01,1.027097000000000016e+01
9.361627999999999474e+02,3.404668000000000205e+01,1.034633000000000003e+01
9.361728000000000520e+02,3.428443999999999647e+01,1.042332999999999998e+01
9.361828000000000429e+02,3.404194999999999993e+01,1.049962999999999980e+01
9.361928000000000338e+02,3.330980999999999881e+01,1.057281000000000049e+01
9.362028000000000247e+02,3.209264999999999901e+01,1.064048999999999978e+01
9.362128000000000156e+02,3.040906000000000020e+01,1.070034000000000063e+01
9.362228000000000065e+02,2.829121999999999915e+01,1.075018000000000029e+01
9.362327999999999975e+02,2.578408999999999907e+01,1.078806999999999938e+01
9.362427999999999884e+02,2.294426999999999950e+01,1.081231000000000009e+01
9.362527999999999793e+02,1.983847000000000094e+01,1.082154000000000060e+01
9.362627999999999702e+02,1.654176999999999964e+01,1.081475000000000009e+01
9.362727999999999611e+02,1.313557999999999915e+01,1.079133999999999993e+01
9.362827999999999520e+02,9.705446000000000240e+00,1.075112000000000023e+01
9.362928000000000566e+02,6.338721999999999746e+00,1.069435000000000002e+01
9.363028000000000475e+02,3.122177999999999898e+00,1.062171000000000021e+01
9.363128000000000384e+02,1.396312000000000109e-01,1.053429000000000038e+01
9.363228000000000293e+02,-2.530370000000000008e+00,1.043359000000000059e+01
9.363328000000000202e+02,-4.816679999999999851e+00,1.032146000000000008e+01
9.363428000000000111e+02,-6.657580000000000275e+00,1.020007000000000019e+01
9.363528000000000020e+02,-8.002430000000000376e+00,1.007183999999999990e+01
9.363627999999999929e+02,-8.813119999999999621e+00,9.939403000000000432e+00
9.363727999999999838e+02,-9.065120000000000289e+00,9.805509000000000697e+00
9.363827999999999747e+02,-8.748189999999999245e+00,9.672981999999999303e+00
9.363927999999999656e+02,-7.866679999999999673e+00,9.544629000000000474e+00
9.364027999999999565e+02,-6.439460000000000406e+00,9.423177000000000803e+00
9.364127999999999474e+02,-4.499410000000000132e+00,9.311196999999999946e+00
9.364228000000000520e+02,-2.092550000000000132e+00,9.211043000000000092e+00
9.364328000000000429e+02,7.231604999999999839e-01,9.124788000000000565e+00
9.364428000000000338e+02,3.879429000000000016e+00,9.054171000000000191e+00
9.364528000000000247e+02,7.299426000000000414e+00,9.000555000000000305e+00
9.364628000000000156e+02,1.089986999999999995e+01,8.964895000000000280e+00
9.364728000000000065e+02,1.459328999999999965e+01,8.947708000000000439e+00
9.364827999999999975e+02,1.829035000000000011e+01,8.949068000000000467e+00
9.364927999999999884e+02,2.190227000000000146e+01,8.968605999999999412e+00
9.365027999999999793e+02,2.534319999999999951e+01,9.005521999999999139e+00
9.365127999999999702e+02,2.853255000000000052e+01,9.058607000000000298e+00
9.365227999999999611e+02,3.139707999999999899e+01,9.126281000000000532e+00
9.365327999999999520e+02,3.387288999999999817e+01,9.206635999999999598e+00
9.365428000000000566e+02,3.590704999999999814e+01,9.297494000000000369e+00
9.365528000000000475e+02,3.745902000000000243e+01,9.396459000000000117e+00
9.365628000000000384e+02,3.850162000000000262e+01,9.500992000000000104e+00
9.365728000000000293e+02,3.902170000000000272e+01,9.608473000000000042e+00
9.365828000000000202e+02,3.902040999999999826e+01,9.716279000000000110e+00
9.365928000000000111e+02,3.851301999999999737e+01,9.821849000000000274e+00
9.366028000000000020e+02,3.752841999999999700e+01,9.922755999999999688e+00
9.366127999999999929e+02,3.610819999999999652e+01,1.001676999999999929e+01
9.366227999999999838e+02,3.430536000000000030e+01,1.010191999999999979e+01
9.366327999999999747e+02,3.218278000000000105e+01,1.017652999999999963e+01
9.366427999999999656e+02,2.981131999999999849e+01,1.023929000000000045e+01
9.366527999999999565e+02,2.726782000000000039e+01,1.028924999999999912e+01
9.366627999999999474e+02,2.463278999999999996e+01,1.032587000000000010e+01
9.366728000000000520e+02,2.198817000000000021e+01,1.034901999999999944e+01
9.366828000000000429e+02,1.941494000000000142e+01,1.035898000000000074e+01
9.366928000000000338e+02,1.699079000000000050e+01,1.035641999999999996e+01
9.367028000000000247e+02,1.478794000000000075e+01,1.034235999999999933e+01
9.367128000000000156e+02,1.287106999999999957e+01,1.031817000000000029e+01
9.367228000000000065e+02,1.129546999999999990e+01,1.028551000000000037e+01
9.367327999999999975e+02,1.010552000000000028e+01,1.024625999999999948e+01
9.367427999999999884e+02,9.333410999999999902e+00,1.020247999999999955e+01
9.367527999999999793e+02,8.998260000000000147e+00,1.015634000000000015e+01
9.367627999999999702e+02,9.105601999999999308e+00,1.011003999999999969e+01
9.367727999999999611e+02,9.647249999999999659e+00,1.006578000000000017e+01
9.367827999999999520e+02,1.060157000000000060e+01,1.002563999999999922e+01
9.367928000000000566e+02,1.193412999999999968e+01,9.991552000000000433e+00
9.368028000000000475e+02,1.359869999999999912e+01,9.965229000000000781e+00
9.368128000000000384e+02,1.553865000000000052e+01,9.948114000000000345e+00
9.368228000000000293e+02,1.768856999999999857e+01,9.941331999999999169e+00
9.368328000000000202e+02,1.997617999999999938e+01,9.945653999999999328e+00
9.368428000000000111e+02,2.232448000000000121e+01,9.961475000000000080e+00
9.368528000000000020e+02,2.465393999999999863e+01,9.988796000000000674e+00
9.368627999999999929e+02,2.688486999999999938e+01,1.002721999999999980e+01
9.368727999999999838e+02,2.893972000000000122e+01,1.007596999999999987e+01
9.368827999999999747e+02,3.074539000000000044e+01,1.013387999999999955e+01
9.368927999999999656e+02,3.223534999999999684e+01,1.019947999999999944e+01
9.369027999999999565e+02,3.335166000000000253e+01,1.027097000000000016e+01
9.369127999999999474e+02,3.404664999999999964e+01,1.034633000000000003e+01
9.369228000000000520e+02,3.428443999999999647e+01,1.042332999999999998e+01
9.369328000000000429e+02,3.404198000000000235e+01,1.049962000000000018e+01
9.369428000000000338e+02,3.330986999999999654e+01,1.057281000000000049e+01
9.369528000000000247e+02,3.209273999999999916e+01,1.064048000000000016e+01
9.369628000000000156e+02,3.040917999999999921e+01,1.070032999999999923e+01
9.369728000000000065e+02,2.829137000000000057e+01,1.075018000000000029e+01
9.369827999999999975e+02,2.578425999999999974e+01,1.078806999999999938e+01
9.369927999999999884e+02,2.294445999999999941e+01,1.081231000000000009e+01
9.370027999999999793e+02,1.983867000000000047e+01,1.082154000000000060e+01
9.370127999999999702e+02,1.654197999999999880e+01,1.081475000000000009e+01
9.370227999999999611e+02,1.313579999999999970e+01,1.079133999999999993e+01
9.370327999999999520e+02,9.705662999999999485e+00,1.075112000000000023e+01
9.370428000000000566e+02,6.338931999999999789e+00,1.069435999999999964e+01
9.370528000000000475e+02,3.122376000000000040e+00,1.062171000000000021e+01
9.370628000000000384e+02,1.398116000000000081e-01,1.053430000000000000e+01
9.370728000000000293e+02,-2.530209999999999848e+00,1.043360000000000021e+01
9.370828000000000202e+02,-4.816550000000000331e+00,1.032146999999999970e+01
9.370928000000000111e+02,-6.657479999999999620e+00,1.020007999999999981e+01
9.371028000000000020e+02,-8.002370000000000871e+00,1.007184999999999953e+01
9.371127999999999929e+02,-8.813090000000000757e+00,9.939410999999999774e+00
9.371227999999999838e+02,-9.065120000000000289e+00,9.805517999999999290e+00
9.371327999999999747e+02,-8.748229999999999507e+00,9.672990000000000421e+00
9.371427999999999656e+02,-7.866749999999999687e+00,9.544636999999999816e+00
9.371527999999999565e+02,-6.439569999999999794e+00,9.423183999999999116e+00
9.371627999999999474e+02,-4.499550000000000161e+00,9.311204000000000036e+00
9.371728000000000520e+02,-2.092719999999999914e+00,9.211048999999999154e+00
9.371828000000000429e+02,7.229700000000000015e-01,9.124793000000000376e+00
9.371928000000000338e+02,3.879218999999999973e+00,9.054175000000000750e+00
9.372028000000000247e+02,7.299202000000000190e+00,9.000557999999999836e+00
9.372128000000000156e+02,1.089963999999999977e+01,8.964895999999999532e+00
9.372228000000000065e+02,1.459305999999999948e+01,8.947708000000000439e+00
9.372327999999999975e+02,1.829012000000000171e+01,8.949066999999999439e+00
9.372427999999999884e+02,2.190203999999999951e+01,8.968605000000000160e+00
9.372527999999999793e+02,2.534299000000000035e+01,9.005518999999999608e+00
9.372627999999999702e+02,2.853236000000000061e+01,9.058602999999999739e+00
9.372727999999999611e+02,3.139690999999999832e+01,9.126276000000000721e+00
9.372827999999999520e+02,3.387274000000000029e+01,9.206630999999999787e+00
9.372928000000000566e+02,3.590693999999999875e+01,9.297487999999999531e+00
9.373028000000000475e+02,3.745893999999999835e+01,9.396452999999999278e+00
9.373128000000000384e+02,3.850157000000000096e+01,9.500985000000000014e+00
9.373228000000000293e+02,3.902168000000000347e+01,9.608465999999999951e+00
9.373328000000000202e+02,3.902042000000000144e+01,9.716272000000000020e+00
9.373428000000000111e+02,3.851306999999999903e+01,9.821842000000000183e+00
9.373528000000000020e+02,3.752850000000000108e+01,9.922750000000000625e+00
9.373627999999999929e+02,3.610829999999999984e+01,1.001675999999999966e+01
9.373727999999999838e+02,3.430548000000000286e+01,1.010191000000000017e+01
9.373827999999999747e+02,3.218292000000000286e+01,1.017652999999999963e+01
9.373927999999999656e+02,2.981147999999999954e+01,1.023928000000000083e+01
9.374027999999999565e+02,2.726798000000000144e+01,1.028924999999999912e+01
9.374127999999999474e+02,2.463296000000000063e+01,1.032587000000000010e+01
9.374228000000000520e+02,2.198834000000000088e+01,1.034901999999999944e+01
9.374328000000000429e+02,1.941509999999999891e+01,1.035898000000000074e+01
9.374428000000000338e+02,1.699092999999999876e+01,1.035641999999999996e+01
9.374528000000000247e+02,1.478806999999999938e+01,1.034235999999999933e+01
9.374628000000000156e+02,1.287118000000000073e+01,1.031817000000000029e+01
9.374728000000000065e+02,1.129556000000000004e+01,1.028551000000000037e+01
9.374827999999999975e+02,1.010557999999999979e+01,1.024625999999999948e+01
9.374927999999999884e+02,9.333446000000000353e+00,1.020247999999999955e+01
9.375027999999999793e+02,8.998267000000000237e+00,1.015634000000000015e+01
9.375127999999999702e+02,9.105581000000000813e+00,1.011004999999999932e+01
9.375227999999999611e+02,9.647202000000000055e+00,1.006578000000000017e+01
9.375327999999999520e+02,1.060149999999999970e+01,1.002563999999999922e+01
9.375428000000000566e+02,1.193402999999999992e+01,9.991554000000000713e+00
9.375528000000000475e+02,1.359858000000000011e+01,9.965230999999999284e+00
9.375628000000000384e+02,1.553852000000000011e+01,9.948114999999999597e+00
9.375728000000000293e+02,1.768842000000000070e+01,9.941331999999999169e+00
9.375828000000000202e+02,1.997603000000000151e+01,9.945653999999999328e+00
9.375928000000000111e+02,2.232432999999999979e+01,9.961474000000000828e+00
9.376028000000000020e+02,2.465380000000000038e+01,9.988794000000000395e+00
9.376127999999999929e+02,2.688473000000000113e+01,1.002721999999999980e+01
9.376227999999999838e+02,2.893959999999999866e+01,1.007596000000000025e+01
9.376327999999999747e+02,3.074528000000000105e+01,1.013387999999999955e+01
9.376427999999999656e+02,3.223526999999999987e+01,1.019946999999999981e+01
9.376527999999999565e+02,3.335159999999999769e+01,1.027096000000000053e+01
9.376627999999999474e+02,3.404661999999999722e+01,1.034632000000000041e+01
9.376728000000000520e+02,3.428443999999999647e+01,1.042332000000000036e+01
9.376828000000000429e+02,3.404200999999999766e+01,1.049962000000000018e+01
9.376928000000000338e+02,3.330993999999999744e+01,1.057280000000000086e+01
9.377028000000000247e+02,3.209282999999999930e+01,1.064048000000000016e+01
9.377128000000000156e+02,3.040930000000000177e+01,1.070032999999999923e+01
9.377228000000000065e+02,2.829150999999999883e+01,1.075018000000000029e+01
9.377327999999999975e+02,2.578443000000000040e+01,1.078806999999999938e+01
9.377427999999999884e+02,2.294464999999999932e+01,1.081231000000000009e+01
9.377527999999999793e+02,1.983887999999999963e+01,1.082154000000000060e+01
9.377627999999999702e+02,1.654220000000000113e+01,1.081475000000000009e+01
9.377727999999999611e+02,1.313601000000000063e+01,1.079133999999999993e+01
9.377827999999999520e+02,9.705878999999999479e+00,1.075112999999999985e+01
9.377928000000000566e+02,6.339141999999999832e+00,1.069435999999999964e+01
9.378028000000000475e+02,3.122574000000000183e+00,1.062171999999999983e+01
9.378128000000000384e+02,1.399919000000000024e-01,1.053430000000000000e+01
9.378228000000000293e+02,-2.530050000000000132e+00,1.043360000000000021e+01
9.378328000000000202e+02,-4.816419999999999924e+00,1.032147999999999932e+01
9.378428000000000111e+02,-6.657379999999999853e+00,1.020008999999999943e+01
9.378528000000000020e+02,-8.002299999999999969e+00,1.007185999999999915e+01
9.378627999999999929e+02,-8.813050000000000495e+00,9.939420000000000144e+00
9.378727999999999838e+02,-9.065120000000000289e+00,9.805526000000000408e+00
9.378827999999999747e+02,-8.748260000000000147e+00,9.672999000000000791e+00
9.378927999999999656e+02,-7.866830000000000211e+00,9.544644999999999158e+00
9.379027999999999565e+02,-6.439680000000000071e+00,9.423192000000000235e+00
9.379127999999999474e+02,-4.499690000000000190e+00,9.311211000000000126e+00
9.379228000000000520e+02,-2.092890000000000139e+00,9.211054999999999993e+00
9.379328000000000429e+02,7.227795000000000192e-01,9.124798000000000187e+00
9.379428000000000338e+02,3.879008999999999929e+00,9.054178000000000281e+00
9.379528000000000247e+02,7.298977999999999966e+00,9.000560999999999368e+00
9.379628000000000156e+02,1.089940999999999960e+01,8.964897999999999811e+00
9.379728000000000065e+02,1.459281999999999968e+01,8.947708999999999691e+00
9.379827999999999975e+02,1.828988000000000014e+01,8.949066999999999439e+00
9.379927999999999884e+02,2.190182000000000073e+01,8.968602999999999881e+00
9.380027999999999793e+02,2.534278000000000119e+01,9.005516000000000076e+00
9.380127999999999702e+02,2.853217000000000070e+01,9.058598999999999180e+00
9.380227999999999611e+02,3.139674000000000120e+01,9.126270999999999134e+00
9.380327999999999520e+02,3.387259999999999849e+01,9.206625999999999976e+00
9.380428000000000566e+02,3.590682000000000329e+01,9.297482000000000468e+00
9.380528000000000475e+02,3.745884999999999820e+01,9.396445999999999188e+00
9.380628000000000384e+02,3.850151999999999930e+01,9.500977999999999923e+00
9.380728000000000293e+02,3.902167000000000030e+01,9.608458999999999861e+00
9.380828000000000202e+02,3.902044000000000068e+01,9.716264999999999930e+00
9.380928000000000111e+02,3.851310999999999751e+01,9.821835000000000093e+00
9.381028000000000020e+02,3.752857000000000198e+01,9.922743000000000535e+00
9.381127999999999929e+02,3.610840000000000316e+01,1.001675999999999966e+01
9.381227999999999838e+02,3.430561000000000149e+01,1.010191000000000017e+01
9.381327999999999747e+02,3.218305999999999756e+01,1.017652000000000001e+01
9.381427999999999656e+02,2.981164000000000058e+01,1.023928000000000083e+01
9.381527999999999565e+02,2.726814999999999856e+01,1.028923999999999950e+01
9.381627999999999474e+02,2.463313000000000130e+01,1.032587000000000010e+01
9.381728000000000520e+02,2.198851000000000155e+01,1.034901999999999944e+01
9.381828000000000429e+02,1.941525999999999996e+01,1.035898000000000074e+01
9.381928000000000338e+02,1.699108000000000018e+01,1.035641999999999996e+01
9.382028000000000247e+02,1.478819999999999979e+01,1.034235999999999933e+01
9.382128000000000156e+02,1.287129000000000012e+01,1.031817000000000029e+01
9.382228000000000065e+02,1.129565000000000019e+01,1.028551000000000037e+01
9.382327999999999975e+02,1.010565000000000069e+01,1.024625999999999948e+01
9.382427999999999884e+02,9.333481000000000805e+00,1.020247999999999955e+01
9.382527999999999793e+02,8.998274999999999579e+00,1.015634000000000015e+01
9.382627999999999702e+02,9.105560000000000542e+00,1.011004999999999932e+01
9.382727999999999611e+02,9.647154999999999703e+00,1.006578999999999979e+01
9.382827999999999520e+02,1.060141999999999918e+01,1.002565000000000062e+01
9.382928000000000566e+02,1.193393000000000015e+01,9.991555999999999216e+00
9.383028000000000475e+02,1.359847000000000072e+01,9.965232000000000312e+00
9.383128000000000384e+02,1.553838999999999970e+01,9.948116000000000625e+00
9.383228000000000293e+02,1.768827999999999889e+01,9.941331999999999169e+00
9.383328000000000202e+02,1.997588999999999970e+01,9.945653000000000077e+00
9.383428000000000111e+02,2.232417999999999836e+01,9.961472999999999800e+00
9.383528000000000020e+02,2.465364999999999895e+01,9.988792000000000115e+00
9.383627999999999929e+02,2.688458999999999932e+01,1.002721999999999980e+01
9.383727999999999838e+02,2.893947000000000003e+01,1.007596000000000025e+01
9.383827999999999747e+02,3.074518000000000129e+01,1.013386999999999993e+01
9.383927999999999656e+02,3.223519000000000290e+01,1.019946999999999981e+01
9.384027999999999565e+02,3.335153999999999996e+01,1.027096000000000053e+01
9.384127999999999474e+02,3.404659000000000191e+01,1.034632000000000041e+01
9.384228000000000520e+02,3.428443999999999647e+01,1.042332000000000036e+01
9.384328000000000429e+02,3.404204000000000008e+01,1.049961000000000055e+01
9.384428000000000338e+02,3.331000000000000227e+01,1.057280000000000086e+01
9.384528000000000247e+02,3.209293000000000262e+01,1.064048000000000016e+01
9.384628000000000156e+02,3.040942000000000078e+01,1.070031999999999961e+01
9.384728000000000065e+02,2.829166000000000025e+01,1.075017000000000067e+01
9.384827999999999975e+02,2.578460000000000107e+01,1.078806999999999938e+01
9.384927999999999884e+02,2.294483999999999924e+01,1.081231000000000009e+01
9.385027999999999793e+02,1.983907999999999916e+01,1.082154000000000060e+01
9.385127999999999702e+02,1.654241000000000028e+01,1.081475000000000009e+01
9.385227999999999611e+02,1.313622999999999941e+01,1.079133999999999993e+01
9.385327999999999520e+02,9.706096000000000501e+00,1.075112999999999985e+01
9.385428000000000566e+02,6.339351999999999876e+00,1.069435999999999964e+01
9.385528000000000475e+02,3.122771999999999881e+00,1.062171999999999983e+01
9.385628000000000384e+02,1.401722999999999997e-01,1.053430999999999962e+01
9.385728000000000293e+02,-2.529889999999999972e+00,1.043360999999999983e+01
9.385828000000000202e+02,-4.816290000000000404e+00,1.032147999999999932e+01
9.385928000000000111e+02,-6.657280000000000086e+00,1.020008999999999943e+01
9.386028000000000020e+02,-8.002230000000000842e+00,1.007187000000000054e+01
9.386127999999999929e+02,-8.813019999999999854e+00,9.939427999999999486e+00
9.386227999999999838e+02,-9.065129999999999910e+00,9.805535000000000778e+00
9.386327999999999747e+02,-8.748300000000000409e+00,9.673007000000000133e+00
9.386427999999999656e+02,-7.866900000000000226e+00,9.544653000000000276e+00
9.386527999999999565e+02,-6.439779999999999838e+00,9.423199000000000325e+00
9.386627999999999474e+02,-4.499819999999999709e+00,9.311218000000000217e+00
9.386728000000000520e+02,-2.093049999999999855e+00,9.211061000000000831e+00
9.386828000000000429e+02,7.225890000000000368e-01,9.124802999999999997e+00
9.386928000000000338e+02,3.878800000000000026e+00,9.054182000000000841e+00
9.387028000000000247e+02,7.298753999999999742e+00,9.000564000000000675e+00
9.387128000000000156e+02,1.089917999999999942e+01,8.964900000000000091e+00
9.387228000000000065e+02,1.459258999999999951e+01,8.947708999999999691e+00
9.387327999999999975e+02,1.828965000000000174e+01,8.949066000000000187e+00
9.387427999999999884e+02,2.190158999999999878e+01,8.968600999999999601e+00
9.387527999999999793e+02,2.534256999999999849e+01,9.005513000000000545e+00
9.387627999999999702e+02,2.853197000000000116e+01,9.058595000000000397e+00
9.387727999999999611e+02,3.139657000000000053e+01,9.126265999999999323e+00
9.387827999999999520e+02,3.387245999999999668e+01,9.206619999999999138e+00
9.387928000000000566e+02,3.590670999999999680e+01,9.297475999999999630e+00
9.388028000000000475e+02,3.745877000000000123e+01,9.396440000000000126e+00
9.388128000000000384e+02,3.850146999999999764e+01,9.500970999999999833e+00
9.388228000000000293e+02,3.902165000000000106e+01,9.608451999999999771e+00
9.388328000000000202e+02,3.902045999999999992e+01,9.716257999999999839e+00
9.388428000000000111e+02,3.851315999999999917e+01,9.821828999999999255e+00
9.388528000000000020e+02,3.752864999999999895e+01,9.922736999999999696e+00
9.388627999999999929e+02,3.610851000000000255e+01,1.001675000000000004e+01
9.388727999999999838e+02,3.430574000000000012e+01,1.010190000000000055e+01
9.388827999999999747e+02,3.218321000000000254e+01,1.017652000000000001e+01
9.388927999999999656e+02,2.981180000000000163e+01,1.023928000000000083e+01
9.389027999999999565e+02,2.726830999999999960e+01,1.028923999999999950e+01
9.389127999999999474e+02,2.463329999999999842e+01,1.032586000000000048e+01
9.389228000000000520e+02,2.198866999999999905e+01,1.034901999999999944e+01
9.389328000000000429e+02,1.941542000000000101e+01,1.035898000000000074e+01
9.389428000000000338e+02,1.699123000000000161e+01,1.035641999999999996e+01
9.389528000000000247e+02,1.478833000000000020e+01,1.034235999999999933e+01
9.389628000000000156e+02,1.287139999999999951e+01,1.031817999999999991e+01
9.389728000000000065e+02,1.129573000000000071e+01,1.028552000000000000e+01
9.389827999999999975e+02,1.010571000000000019e+01,1.024627000000000088e+01
9.389927999999999884e+02,9.333515999999999480e+00,1.020248999999999917e+01
9.390027999999999793e+02,8.998281999999999670e+00,1.015634999999999977e+01
9.390127999999999702e+02,9.105539000000000271e+00,1.011004999999999932e+01
9.390227999999999611e+02,9.647107000000000099e+00,1.006578999999999979e+01
9.390327999999999520e+02,1.060135000000000005e+01,1.002565000000000062e+01
9.390428000000000566e+02,1.193384000000000000e+01,9.991557999999999495e+00
9.390528000000000475e+02,1.359834999999999994e+01,9.965234000000000592e+00
9.390628000000000384e+02,1.553825999999999929e+01,9.948116999999999877e+00
9.390728000000000293e+02,1.768814000000000064e+01,9.941331999999999169e+00
9.390828000000000202e+02,1.997573999999999828e+01,9.945652000000000825e+00
9.390928000000000111e+02,2.232403000000000048e+01,9.961470999999999520e+00
9.391028000000000020e+02,2.465350000000000108e+01,9.988789999999999836e+00
9.391127999999999929e+02,2.688446000000000069e+01,1.002721000000000018e+01
9.391227999999999838e+02,2.893935000000000102e+01,1.007596000000000025e+01
9.391327999999999747e+02,3.074506999999999834e+01,1.013386999999999993e+01
9.391427999999999656e+02,3.223510000000000275e+01,1.019946000000000019e+01
9.391527999999999565e+02,3.335148999999999830e+01,1.027096000000000053e+01
9.391627999999999474e+02,3.404655999999999949e+01,1.034631000000000078e+01
9.391728000000000520e+02,3.428443999999999647e+01,1.042331000000000074e+01
9.391828000000000429e+02,3.404207000000000249e+01,1.049961000000000055e+01
9.391928000000000338e+02,3.331006000000000000e+01,1.057280000000000086e+01
9.392028000000000247e+02,3.209302000000000277e+01,1.064047000000000054e+01
9.392128000000000156e+02,3.040953999999999979e+01,1.070031999999999961e+01
9.392228000000000065e+02,2.829181000000000168e+01,1.075017000000000067e+01
9.392327999999999975e+02,2.578478000000000137e+01,1.078805999999999976e+01
9.392427999999999884e+02,2.294502999999999915e+01,1.081231000000000009e+01
9.392527999999999793e+02,1.983928999999999832e+01,1.082154000000000060e+01
9.392627999999999702e+02,1.654261999999999944e+01,1.081475000000000009e+01
9.392727999999999611e+02,1.313644999999999996e+01,1.079133999999999993e+01
9.392827999999999520e+02,9.706312999999999747e+00,1.075112999999999985e+01
9.392928000000000566e+02,6.339561999999999919e+00,1.069436999999999927e+01
9.393028000000000475e+02,3.122970000000000024e+00,1.062172999999999945e+01
9.393128000000000384e+02,1.403526999999999969e-01,1.053430999999999962e+01
9.393228000000000293e+02,-2.529729999999999812e+00,1.043361999999999945e+01
9.393328000000000202e+02,-4.816159999999999997e+00,1.032149000000000072e+01
9.393428000000000111e+02,-6.657180000000000319e+00,1.020010000000000083e+01
9.393528000000000020e+02,-8.002159999999999940e+00,1.007188000000000017e+01
9.393627999999999929e+02,-8.812989999999999213e+00,9.939436999999999856e+00
9.393727999999999838e+02,-9.065129999999999910e+00,9.805543000000000120e+00
9.393827999999999747e+02,-8.748340000000000671e+00,9.673014999999999475e+00
9.393927999999999656e+02,-7.866979999999999862e+00,9.544660999999999618e+00
9.394027999999999565e+02,-6.439890000000000114e+00,9.423206999999999667e+00
9.394127999999999474e+02,-4.499959999999999738e+00,9.311223999999999279e+00
9.394228000000000520e+02,-2.093220000000000081e+00,9.211066999999999894e+00
9.394328000000000429e+02,7.223985000000000545e-01,9.124807999999999808e+00
9.394428000000000338e+02,3.878589999999999982e+00,9.054185999999999623e+00
9.394528000000000247e+02,7.298530000000000406e+00,9.000567000000000206e+00
9.394628000000000156e+02,1.089893999999999963e+01,8.964902000000000371e+00
9.394728000000000065e+02,1.459234999999999971e+01,8.947710000000000719e+00
9.394827999999999975e+02,1.828941999999999979e+01,8.949064999999999159e+00
9.394927999999999884e+02,2.190137000000000000e+01,8.968598999999999322e+00
9.395027999999999793e+02,2.534235999999999933e+01,9.005509999999999238e+00
9.395127999999999702e+02,2.853178000000000125e+01,9.058590999999999838e+00
9.395227999999999611e+02,3.139639999999999986e+01,9.126262000000000540e+00
9.395327999999999520e+02,3.387230999999999881e+01,9.206614999999999327e+00
9.395428000000000566e+02,3.590659000000000134e+01,9.297470000000000567e+00
9.395528000000000475e+02,3.745868999999999716e+01,9.396433000000000035e+00
9.395628000000000384e+02,3.850142000000000309e+01,9.500963999999999743e+00
9.395728000000000293e+02,3.902163000000000181e+01,9.608444999999999681e+00
9.395828000000000202e+02,3.902047000000000310e+01,9.716250999999999749e+00
9.395928000000000111e+02,3.851321000000000083e+01,9.821821999999999164e+00
9.396028000000000020e+02,3.752873000000000303e+01,9.922731000000000634e+00
9.396127999999999929e+02,3.610860999999999876e+01,1.001675000000000004e+01
9.396227999999999838e+02,3.430586000000000269e+01,1.010190000000000055e+01
9.396327999999999747e+02,3.218334999999999724e+01,1.017651000000000039e+01
9.396427999999999656e+02,2.981194999999999951e+01,1.023926999999999943e+01
9.396527999999999565e+02,2.726848000000000027e+01,1.028923999999999950e+01
9.396627999999999474e+02,2.463346999999999909e+01,1.032586000000000048e+01
9.396728000000000520e+02,2.198883999999999972e+01,1.034901999999999944e+01
9.396828000000000429e+02,1.941557999999999851e+01,1.035898000000000074e+01
9.396928000000000338e+02,1.699137999999999948e+01,1.035641999999999996e+01
9.397028000000000247e+02,1.478846000000000060e+01,1.034235999999999933e+01
9.397128000000000156e+02,1.287151000000000067e+01,1.031817999999999991e+01
9.397228000000000065e+02,1.129582000000000086e+01,1.028552000000000000e+01
9.397327999999999975e+02,1.010576999999999970e+01,1.024627000000000088e+01
9.397427999999999884e+02,9.333551999999999182e+00,1.020248999999999917e+01
9.397527999999999793e+02,8.998288999999999760e+00,1.015634999999999977e+01
9.397627999999999702e+02,9.105518000000000001e+00,1.011006000000000071e+01
9.397727999999999611e+02,9.647059000000000495e+00,1.006578999999999979e+01
9.397827999999999520e+02,1.060127999999999915e+01,1.002565000000000062e+01
9.397928000000000566e+02,1.193374000000000024e+01,9.991559999999999775e+00
9.398028000000000475e+02,1.359824000000000055e+01,9.965234999999999843e+00
9.398128000000000384e+02,1.553813000000000066e+01,9.948116999999999877e+00
9.398228000000000293e+02,1.768799999999999883e+01,9.941331999999999169e+00
9.398328000000000202e+02,1.997559000000000040e+01,9.945652000000000825e+00
9.398428000000000111e+02,2.232387999999999906e+01,9.961470000000000269e+00
9.398528000000000020e+02,2.465335999999999927e+01,9.988787999999999556e+00
9.398627999999999929e+02,2.688431999999999888e+01,1.002721000000000018e+01
9.398727999999999838e+02,2.893922999999999845e+01,1.007595000000000063e+01
9.398827999999999747e+02,3.074496999999999858e+01,1.013386999999999993e+01
9.398927999999999656e+02,3.223501999999999867e+01,1.019946000000000019e+01
9.399027999999999565e+02,3.335143000000000058e+01,1.027094999999999914e+01
9.399127999999999474e+02,3.404652999999999707e+01,1.034631000000000078e+01
9.399228000000000520e+02,3.428443999999999647e+01,1.042331000000000074e+01
9.399328000000000429e+02,3.404209999999999781e+01,1.049959999999999916e+01
9.399428000000000338e+02,3.331011999999999773e+01,1.057278999999999947e+01
9.399528000000000247e+02,3.209311000000000291e+01,1.064047000000000054e+01
9.399628000000000156e+02,3.040965999999999880e+01,1.070031999999999961e+01
9.399728000000000065e+02,2.829195999999999955e+01,1.075017000000000067e+01
9.399827999999999975e+02,2.578494999999999848e+01,1.078805999999999976e+01
9.399927999999999884e+02,2.294521999999999906e+01,1.081231000000000009e+01
9.400027999999999793e+02,1.983949000000000140e+01,1.082154000000000060e+01
9.400127999999999702e+02,1.654284000000000177e+01,1.081475000000000009e+01
9.400227999999999611e+02,1.313667000000000051e+01,1.079134999999999955e+01
9.400327999999999520e+02,9.706530000000000769e+00,1.075113999999999947e+01
9.400428000000000566e+02,6.339771999999999963e+00,1.069436999999999927e+01
9.400528000000000475e+02,3.123167000000000026e+00,1.062172999999999945e+01
9.400628000000000384e+02,1.405330999999999941e-01,1.053431999999999924e+01
9.400728000000000293e+02,-2.529570000000000096e+00,1.043361999999999945e+01
9.400828000000000202e+02,-4.816019999999999968e+00,1.032150000000000034e+01
9.400928000000000111e+02,-6.657070000000000043e+00,1.020011000000000045e+01
9.401028000000000020e+02,-8.002090000000000813e+00,1.007188000000000017e+01
9.401127999999999929e+02,-8.812950000000000728e+00,9.939444999999999197e+00
9.401227999999999838e+02,-9.065129999999999910e+00,9.805552000000000490e+00
9.401327999999999747e+02,-8.748379999999999157e+00,9.673023999999999845e+00
9.401427999999999656e+02,-7.867049999999999876e+00,9.544669000000000736e+00
9.401527999999999565e+02,-6.440000000000000391e+00,9.423213999999999757e+00
9.401627999999999474e+02,-4.500099999999999767e+00,9.311230999999999369e+00
9.401728000000000520e+02,-2.093389999999999862e+00,9.211073000000000732e+00
9.401828000000000429e+02,7.222079999999999611e-01,9.124812999999999619e+00
9.401928000000000338e+02,3.878379999999999939e+00,9.054190000000000182e+00
9.402028000000000247e+02,7.298306000000000182e+00,9.000569999999999737e+00
9.402128000000000156e+02,1.089870999999999945e+01,8.964902999999999622e+00
9.402228000000000065e+02,1.459210999999999991e+01,8.947710000000000719e+00
9.402327999999999975e+02,1.828918000000000177e+01,8.949064999999999159e+00
9.402427999999999884e+02,2.190114000000000161e+01,8.968597000000000818e+00
9.402527999999999793e+02,2.534215000000000018e+01,9.005508000000000735e+00
9.402627999999999702e+02,2.853159000000000134e+01,9.058586999999999279e+00
9.402727999999999611e+02,3.139622999999999919e+01,9.126257000000000730e+00
9.402827999999999520e+02,3.387216999999999700e+01,9.206609000000000265e+00
9.402928000000000566e+02,3.590648000000000195e+01,9.297463999999999729e+00
9.403028000000000475e+02,3.745861000000000018e+01,9.396426999999999197e+00
9.403128000000000384e+02,3.850137000000000143e+01,9.500958000000000681e+00
9.403228000000000293e+02,3.902161999999999864e+01,9.608437999999999590e+00
9.403328000000000202e+02,3.902049000000000234e+01,9.716243999999999659e+00
9.403428000000000111e+02,3.851326000000000249e+01,9.821816000000000102e+00
9.403528000000000020e+02,3.752881000000000000e+01,9.922724999999999795e+00
9.403627999999999929e+02,3.610871000000000208e+01,1.001674000000000042e+01
9.403727999999999838e+02,3.430599000000000132e+01,1.010188999999999915e+01
9.403827999999999747e+02,3.218348999999999904e+01,1.017651000000000039e+01
9.403927999999999656e+02,2.981211000000000055e+01,1.023926999999999943e+01
9.404027999999999565e+02,2.726864000000000132e+01,1.028922999999999988e+01
9.404127999999999474e+02,2.463363000000000014e+01,1.032586000000000048e+01
9.404228000000000520e+02,2.198901000000000039e+01,1.034901999999999944e+01
9.404328000000000429e+02,1.941572999999999993e+01,1.035898000000000074e+01
9.404428000000000338e+02,1.699153000000000091e+01,1.035641999999999996e+01
9.404528000000000247e+02,1.478860000000000063e+01,1.034235999999999933e+01
9.404628000000000156e+02,1.287162000000000006e+01,1.031817999999999991e+01
9.404728000000000065e+02,1.129590999999999923e+01,1.028552000000000000e+01
9.404827999999999975e+02,1.010582999999999920e+01,1.024627000000000088e+01
9.404927999999999884e+02,9.333586999999999634e+00,1.020248999999999917e+01
9.405027999999999793e+02,8.998295999999999850e+00,1.015634999999999977e+01
9.405127999999999702e+02,9.105498000000000758e+00,1.011006000000000071e+01
9.405227999999999611e+02,9.647010999999999115e+00,1.006579999999999941e+01
9.405327999999999520e+02,1.060120000000000040e+01,1.002565000000000062e+01
9.405428000000000566e+02,1.193365000000000009e+01,9.991562000000000054e+00
9.405528000000000475e+02,1.359811999999999976e+01,9.965236000000000871e+00
9.405628000000000384e+02,1.553800000000000026e+01,9.948117999999999128e+00
9.405728000000000293e+02,1.768786000000000058e+01,9.941331999999999169e+00
9.405828000000000202e+02,1.997543999999999897e+01,9.945650999999999797e+00
9.405928000000000111e+02,2.232373000000000118e+01,9.961468999999999241e+00
9.406028000000000020e+02,2.465321000000000140e+01,9.988785999999999277e+00
9.406127999999999929e+02,2.688418000000000063e+01,1.002721000000000018e+01
9.406227999999999838e+02,2.893909999999999982e+01,1.007595000000000063e+01
9.406327999999999747e+02,3.074485999999999919e+01,1.013386000000000031e+01
9.406427999999999656e+02,3.223494000000000170e+01,1.019945000000000057e+01
9.406527999999999565e+02,3.335137000000000285e+01,1.027094999999999914e+01
9.406627999999999474e+02,3.404650000000000176e+01,1.034629999999999939e+01
9.406728000000000520e+02,3.428443999999999647e+01,1.042329999999999934e+01
9.406828000000000429e+02,3.404213000000000022e+01,1.049959999999999916e+01
9.406928000000000338e+02,3.331018000000000256e+01,1.057278999999999947e+01
9.407028000000000247e+02,3.209320000000000306e+01,1.064045999999999914e+01
9.407128000000000156e+02,3.040978000000000137e+01,1.070030999999999999e+01
9.407228000000000065e+02,2.829210000000000136e+01,1.075017000000000067e+01
9.407327999999999975e+02,2.578511999999999915e+01,1.078805999999999976e+01
9.407427999999999884e+02,2.294540999999999897e+01,1.081231000000000009e+01
9.407527999999999793e+02,1.983970000000000056e+01,1.082154000000000060e+01
9.407627999999999702e+02,1.654305000000000092e+01,1.081475000000000009e+01
9.407727999999999611e+02,1.313688999999999929e+01,1.079134999999999955e+01
9.407827999999999520e+02,9.706747000000000014e+00,1.075113999999999947e+01
9.407928000000000566e+02,6.339982000000000006e+00,1.069438000000000066e+01
9.408028000000000475e+02,3.123365000000000169e+00,1.062174000000000085e+01
9.408128000000000384e+02,1.407133999999999885e-01,1.053433000000000064e+01
9.408228000000000293e+02,-2.529420000000000002e+00,1.043363000000000085e+01
9.408328000000000202e+02,-4.815889999999999560e+00,1.032150999999999996e+01
9.408428000000000111e+02,-6.656970000000000276e+00,1.020012000000000008e+01
9.408528000000000020e+02,-8.002019999999999911e+00,1.007188999999999979e+01
9.408627999999999929e+02,-8.812920000000000087e+00,9.939453999999999567e+00
9.408727999999999838e+02,-9.065129999999999910e+00,9.805559999999999832e+00
9.408827999999999747e+02,-8.748419999999999419e+00,9.673031999999999186e+00
9.408927999999999656e+02,-7.867119999999999891e+00,9.544677000000000078e+00
9.409027999999999565e+02,-6.440109999999999779e+00,9.423222000000000875e+00
9.409127999999999474e+02,-4.500239999999999796e+00,9.311237999999999460e+00
9.409228000000000520e+02,-2.093550000000000022e+00,9.211078999999999795e+00
9.409328000000000429e+02,7.220176000000000371e-01,9.124817999999999429e+00
9.409428000000000338e+02,3.878169999999999895e+00,9.054194000000000742e+00
9.409528000000000247e+02,7.298081999999999958e+00,9.000572999999999269e+00
9.409628000000000156e+02,1.089847999999999928e+01,8.964904999999999902e+00
9.409728000000000065e+02,1.459187999999999974e+01,8.947710999999999970e+00
9.409827999999999975e+02,1.828894999999999982e+01,8.949063999999999908e+00
9.409927999999999884e+02,2.190091999999999928e+01,8.968595999999999790e+00
9.410027999999999793e+02,2.534194000000000102e+01,9.005504999999999427e+00
9.410127999999999702e+02,2.853138999999999825e+01,9.058583999999999747e+00
9.410227999999999611e+02,3.139605999999999852e+01,9.126251999999999143e+00
9.410327999999999520e+02,3.387201999999999913e+01,9.206604000000000454e+00
9.410428000000000566e+02,3.590637000000000256e+01,9.297458000000000666e+00
9.410528000000000475e+02,3.745852000000000004e+01,9.396420000000000883e+00
9.410628000000000384e+02,3.850131999999999977e+01,9.500951000000000590e+00
9.410728000000000293e+02,3.902159999999999940e+01,9.608432000000000528e+00
9.410828000000000202e+02,3.902049999999999841e+01,9.716238000000000596e+00
9.410928000000000111e+02,3.851330000000000098e+01,9.821809000000000012e+00
9.411028000000000020e+02,3.752888000000000090e+01,9.922719000000000733e+00
9.411127999999999929e+02,3.610880999999999830e+01,1.001674000000000042e+01
9.411227999999999838e+02,3.430610999999999677e+01,1.010188999999999915e+01
9.411327999999999747e+02,3.218363999999999692e+01,1.017650000000000077e+01
9.411427999999999656e+02,2.981227000000000160e+01,1.023926999999999943e+01
9.411527999999999565e+02,2.726880999999999844e+01,1.028922999999999988e+01
9.411627999999999474e+02,2.463380000000000081e+01,1.032586000000000048e+01
9.411728000000000520e+02,2.198917000000000144e+01,1.034901999999999944e+01
9.411828000000000429e+02,1.941589000000000098e+01,1.035898000000000074e+01
9.411928000000000338e+02,1.699166999999999916e+01,1.035641999999999996e+01
9.412028000000000247e+02,1.478872999999999927e+01,1.034235999999999933e+01
9.412128000000000156e+02,1.287172999999999945e+01,1.031817999999999991e+01
9.412228000000000065e+02,1.129599999999999937e+01,1.028552000000000000e+01
9.412327999999999975e+02,1.010590000000000011e+01,1.024628000000000050e+01
9.412427999999999884e+02,9.333622000000000085e+00,1.020250000000000057e+01
9.412527999999999793e+02,8.998302999999999940e+00,1.015635999999999939e+01
9.412627999999999702e+02,9.105477000000000487e+00,1.011006000000000071e+01
9.412727999999999611e+02,9.646962999999999511e+00,1.006579999999999941e+01
9.412827999999999520e+02,1.060112999999999950e+01,1.002565000000000062e+01
9.412928000000000566e+02,1.193355000000000032e+01,9.991564000000000334e+00
9.413028000000000475e+02,1.359801000000000037e+01,9.965237999999999374e+00
9.413128000000000384e+02,1.553786000000000023e+01,9.948119000000000156e+00
9.413228000000000293e+02,1.768771999999999878e+01,9.941331999999999169e+00
9.413328000000000202e+02,1.997529000000000110e+01,9.945650000000000546e+00
9.413428000000000111e+02,2.232357999999999976e+01,9.961467000000000738e+00
9.413528000000000020e+02,2.465306999999999960e+01,9.988784000000000773e+00
9.413627999999999929e+02,2.688404999999999845e+01,1.002720000000000056e+01
9.413727999999999838e+02,2.893898000000000081e+01,1.007595000000000063e+01
9.413827999999999747e+02,3.074475999999999942e+01,1.013386000000000031e+01
9.413927999999999656e+02,3.223485000000000156e+01,1.019945000000000057e+01
9.414027999999999565e+02,3.335130999999999801e+01,1.027093999999999951e+01
9.414127999999999474e+02,3.404646999999999935e+01,1.034629999999999939e+01
9.414228000000000520e+02,3.428443999999999647e+01,1.042329999999999934e+01
9.414328000000000429e+02,3.404216000000000264e+01,1.049959999999999916e+01
9.414428000000000338e+02,3.331025000000000347e+01,1.057277999999999984e+01
9.414528000000000247e+02,3.209329999999999927e+01,1.064045999999999914e+01
9.414628000000000156e+02,3.040991000000000000e+01,1.070030999999999999e+01
9.414728000000000065e+02,2.829224999999999923e+01,1.075015999999999927e+01
9.414827999999999975e+02,2.578528999999999982e+01,1.078805999999999976e+01
9.414927999999999884e+02,2.294559999999999889e+01,1.081231000000000009e+01
9.415027999999999793e+02,1.983990000000000009e+01,1.082154000000000060e+01
9.415127999999999702e+02,1.654326999999999970e+01,1.081475000000000009e+01
9.415227999999999611e+02,1.313710999999999984e+01,1.079134999999999955e+01
9.415327999999999520e+02,9.706963999999999260e+00,1.075113999999999947e+01
9.415428000000000566e+02,6.340192000000000050e+00,1.069438000000000066e+01
9.415528000000000475e+02,3.123562999999999867e+00,1.062174000000000085e+01
9.415628000000000384e+02,1.408938000000000135e-01,1.053433000000000064e+01
9.415728000000000293e+02,-2.529259999999999842e+00,1.043364000000000047e+01
9.415828000000000202e+02,-4.815760000000000041e+00,1.032150999999999996e+01
9.415928000000000111e+02,-6.656869999999999621e+00,1.020012999999999970e+01
9.416028000000000020e+02,-8.001950000000000784e+00,1.007189999999999941e+01
9.416127999999999929e+02,-8.812879999999999825e+00,9.939462000000000685e+00
9.416227999999999838e+02,-9.065129999999999910e+00,9.805569000000000202e+00
9.416327999999999747e+02,-8.748459999999999681e+00,9.673040000000000305e+00
9.416427999999999656e+02,-7.867200000000000415e+00,9.544684999999999420e+00
9.416527999999999565e+02,-6.440210000000000434e+00,9.423228999999999189e+00
9.416627999999999474e+02,-4.500379999999999825e+00,9.311244999999999550e+00
9.416728000000000520e+02,-2.093719999999999803e+00,9.211085000000000633e+00
9.416828000000000429e+02,7.218271000000000548e-01,9.124822999999999240e+00
9.416928000000000338e+02,3.877960999999999991e+00,9.054197999999999524e+00
9.417028000000000247e+02,7.297857999999999734e+00,9.000574999999999548e+00
9.417128000000000156e+02,1.089825000000000088e+01,8.964907000000000181e+00
9.417228000000000065e+02,1.459163999999999994e+01,8.947710999999999970e+00
9.417327999999999975e+02,1.828872000000000142e+01,8.949063000000000656e+00
9.417427999999999884e+02,2.190069000000000088e+01,8.968593999999999511e+00
9.417527999999999793e+02,2.534171999999999869e+01,9.005501999999999896e+00
9.417627999999999702e+02,2.853119999999999834e+01,9.058579999999999188e+00
9.417727999999999611e+02,3.139589000000000141e+01,9.126246999999999332e+00
9.417827999999999520e+02,3.387187999999999732e+01,9.206597999999999615e+00
9.417928000000000566e+02,3.590625000000000000e+01,9.297451999999999828e+00
9.418028000000000475e+02,3.745844000000000307e+01,9.396414000000000044e+00
9.418128000000000384e+02,3.850126999999999811e+01,9.500944000000000500e+00
9.418228000000000293e+02,3.902158000000000015e+01,9.608425000000000438e+00
9.418328000000000202e+02,3.902051999999999765e+01,9.716231000000000506e+00
9.418428000000000111e+02,3.851335000000000264e+01,9.821801999999999921e+00
9.418528000000000020e+02,3.752895999999999788e+01,9.922712000000000643e+00
9.418627999999999929e+02,3.610891999999999769e+01,1.001673000000000080e+01
9.418727999999999838e+02,3.430624000000000251e+01,1.010187999999999953e+01
9.418827999999999747e+02,3.218377999999999872e+01,1.017650000000000077e+01
9.418927999999999656e+02,2.981241999999999948e+01,1.023925999999999981e+01
9.419027999999999565e+02,2.726897999999999911e+01,1.028922999999999988e+01
9.419127999999999474e+02,2.463397000000000148e+01,1.032586000000000048e+01
9.419228000000000520e+02,2.198933999999999855e+01,1.034901999999999944e+01
9.419328000000000429e+02,1.941604999999999848e+01,1.035898000000000074e+01
9.419428000000000338e+02,1.699182000000000059e+01,1.035641999999999996e+01
9.419528000000000247e+02,1.478885999999999967e+01,1.034235999999999933e+01
9.419628000000000156e+02,1.287185000000000024e+01,1.031817999999999991e+01
9.419728000000000065e+02,1.129608999999999952e+01,1.028552000000000000e+01
9.419827999999999975e+02,1.010595999999999961e+01,1.024628000000000050e+01
9.419927999999999884e+02,9.333657999999999788e+00,1.020250000000000057e+01
9.420027999999999793e+02,8.998310999999999282e+00,1.015635999999999939e+01
9.420127999999999702e+02,9.105456000000000216e+00,1.011006000000000071e+01
9.420227999999999611e+02,9.646914999999999907e+00,1.006579999999999941e+01
9.420327999999999520e+02,1.060106000000000037e+01,1.002566000000000024e+01
9.420428000000000566e+02,1.193346000000000018e+01,9.991566000000000614e+00
9.420528000000000475e+02,1.359788999999999959e+01,9.965239000000000402e+00
9.420628000000000384e+02,1.553772999999999982e+01,9.948119999999999408e+00
9.420728000000000293e+02,1.768757000000000090e+01,9.941331999999999169e+00
9.420828000000000202e+02,1.997514999999999930e+01,9.945650000000000546e+00
9.420928000000000111e+02,2.232342999999999833e+01,9.961465999999999710e+00
9.421028000000000020e+02,2.465292000000000172e+01,9.988780999999999466e+00
9.421127999999999929e+02,2.688391000000000020e+01,1.002720000000000056e+01
9.421227999999999838e+02,2.893885999999999825e+01,1.007593999999999923e+01
9.421327999999999747e+02,3.074465000000000003e+01,1.013385000000000069e+01
9.421427999999999656e+02,3.223476999999999748e+01,1.019945000000000057e+01
9.421527999999999565e+02,3.335125000000000028e+01,1.027093999999999951e+01
9.421627999999999474e+02,3.404643999999999693e+01,1.034628999999999976e+01
9.421728000000000520e+02,3.428443999999999647e+01,1.042328999999999972e+01
9.421828000000000429e+02,3.404218999999999795e+01,1.049958999999999953e+01
9.421928000000000338e+02,3.331031000000000120e+01,1.057277999999999984e+01
9.422028000000000247e+02,3.209338999999999942e+01,1.064045999999999914e+01
9.422128000000000156e+02,3.041002999999999901e+01,1.070030999999999999e+01
9.422228000000000065e+02,2.829240000000000066e+01,1.075015999999999927e+01
9.422327999999999975e+02,2.578546000000000049e+01,1.078805999999999976e+01
9.422427999999999884e+02,2.294578999999999880e+01,1.081230000000000047e+01
9.422527999999999793e+02,1.984009999999999962e+01,1.082154000000000060e+01
9.422627999999999702e+02,1.654347999999999885e+01,1.081475999999999971e+01
9.422727999999999611e+02,1.313732000000000077e+01,1.079134999999999955e+01
9.422827999999999520e+02,9.707181000000000282e+00,1.075115000000000087e+01
9.422928000000000566e+02,6.340402000000000093e+00,1.069438000000000066e+01
9.423028000000000475e+02,3.123761000000000010e+00,1.062175000000000047e+01
9.423128000000000384e+02,1.410742000000000107e-01,1.053434000000000026e+01
9.423228000000000293e+02,-2.529100000000000126e+00,1.043365000000000009e+01
9.423328000000000202e+02,-4.815629999999999633e+00,1.032151999999999958e+01
9.423428000000000111e+02,-6.656769999999999854e+00,1.020012999999999970e+01
9.423528000000000020e+02,-8.001879999999999882e+00,1.007191000000000081e+01
9.423627999999999929e+02,-8.812849999999999184e+00,9.939470999999999279e+00
9.423727999999999838e+02,-9.065139999999999532e+00,9.805576999999999543e+00
9.423827999999999747e+02,-8.748490000000000322e+00,9.673049000000000675e+00
9.423927999999999656e+02,-7.867270000000000429e+00,9.544693000000000538e+00
9.424027999999999565e+02,-6.440319999999999823e+00,9.423237000000000307e+00
9.424127999999999474e+02,-4.500519999999999854e+00,9.311251000000000388e+00
9.424228000000000520e+02,-2.093890000000000029e+00,9.211090999999999696e+00
9.424328000000000429e+02,7.216365999999999614e-01,9.124828000000000827e+00
9.424428000000000338e+02,3.877750999999999948e+00,9.054202000000000083e+00
9.424528000000000247e+02,7.297634000000000398e+00,9.000578000000000856e+00
9.424628000000000156e+02,1.089800999999999931e+01,8.964907999999999433e+00
9.424728000000000065e+02,1.459140999999999977e+01,8.947711999999999222e+00
9.424827999999999975e+02,1.828847999999999985e+01,8.949063000000000656e+00
9.424927999999999884e+02,2.190046999999999855e+01,8.968591999999999231e+00
9.425027999999999793e+02,2.534150999999999954e+01,9.005499000000000365e+00
9.425127999999999702e+02,2.853100999999999843e+01,9.058576000000000406e+00
9.425227999999999611e+02,3.139572000000000074e+01,9.126243000000000549e+00
9.425327999999999520e+02,3.387174000000000262e+01,9.206592999999999805e+00
9.425428000000000566e+02,3.590614000000000061e+01,9.297444999999999737e+00
9.425528000000000475e+02,3.745835999999999899e+01,9.396406999999999954e+00
9.425628000000000384e+02,3.850122000000000355e+01,9.500937000000000410e+00
9.425728000000000293e+02,3.902156999999999698e+01,9.608418000000000347e+00
9.425828000000000202e+02,3.902053999999999689e+01,9.716224000000000416e+00
9.425928000000000111e+02,3.851339999999999719e+01,9.821796000000000859e+00
9.426028000000000020e+02,3.752904000000000195e+01,9.922705999999999804e+00
9.426127999999999929e+02,3.610902000000000100e+01,1.001671999999999940e+01
9.426227999999999838e+02,3.430635999999999797e+01,1.010187999999999953e+01
9.426327999999999747e+02,3.218392999999999660e+01,1.017650000000000077e+01
9.426427999999999656e+02,2.981258000000000052e+01,1.023925999999999981e+01
9.426527999999999565e+02,2.726914000000000016e+01,1.028922999999999988e+01
9.426627999999999474e+02,2.463413999999999859e+01,1.032586000000000048e+01
9.426728000000000520e+02,2.198950999999999922e+01,1.034901999999999944e+01
9.426828000000000429e+02,1.941620999999999952e+01,1.035898000000000074e+01
9.426928000000000338e+02,1.699196999999999846e+01,1.035641999999999996e+01
9.427028000000000247e+02,1.478899000000000008e+01,1.034237000000000073e+01
9.427128000000000156e+02,1.287195999999999962e+01,1.031817999999999991e+01
9.427228000000000065e+02,1.129617999999999967e+01,1.028552999999999962e+01
9.427327999999999975e+02,1.010601999999999911e+01,1.024628000000000050e+01
9.427427999999999884e+02,9.333693000000000239e+00,1.020250000000000057e+01
9.427527999999999793e+02,8.998317999999999373e+00,1.015635999999999939e+01
9.427627999999999702e+02,9.105434999999999945e+00,1.011007000000000033e+01
9.427727999999999611e+02,9.646867999999999554e+00,1.006579999999999941e+01
9.427827999999999520e+02,1.060098999999999947e+01,1.002566000000000024e+01
9.427928000000000566e+02,1.193336000000000041e+01,9.991567999999999117e+00
9.428028000000000475e+02,1.359778000000000020e+01,9.965241000000000682e+00
9.428128000000000384e+02,1.553759999999999941e+01,9.948119999999999408e+00
9.428228000000000293e+02,1.768742999999999910e+01,9.941331999999999169e+00
9.428328000000000202e+02,1.997500000000000142e+01,9.945648999999999518e+00
9.428428000000000111e+02,2.232328000000000046e+01,9.961463999999999430e+00
9.428528000000000020e+02,2.465277999999999992e+01,9.988778999999999186e+00
9.428627999999999929e+02,2.688376999999999839e+01,1.002720000000000056e+01
9.428727999999999838e+02,2.893872999999999962e+01,1.007593999999999923e+01
9.428827999999999747e+02,3.074455000000000027e+01,1.013385000000000069e+01
9.428927999999999656e+02,3.223469000000000051e+01,1.019943999999999917e+01
9.429027999999999565e+02,3.335119999999999862e+01,1.027092999999999989e+01
9.429127999999999474e+02,3.404641000000000162e+01,1.034628999999999976e+01
9.429228000000000520e+02,3.428443999999999647e+01,1.042328999999999972e+01
9.429328000000000429e+02,3.404222000000000037e+01,1.049958999999999953e+01
9.429428000000000338e+02,3.331036999999999892e+01,1.057277000000000022e+01
9.429528000000000247e+02,3.209347999999999956e+01,1.064044999999999952e+01
9.429628000000000156e+02,3.041015000000000157e+01,1.070030000000000037e+01
9.429728000000000065e+02,2.829254999999999853e+01,1.075015999999999927e+01
9.429827999999999975e+02,2.578563000000000116e+01,1.078805000000000014e+01
9.429927999999999884e+02,2.294597999999999871e+01,1.081230000000000047e+01
9.430027999999999793e+02,1.984030999999999878e+01,1.082154000000000060e+01
9.430127999999999702e+02,1.654369000000000156e+01,1.081475999999999971e+01
9.430227999999999611e+02,1.313753999999999955e+01,1.079134999999999955e+01
9.430327999999999520e+02,9.707397000000000276e+00,1.075115000000000087e+01
9.430428000000000566e+02,6.340612000000000137e+00,1.069439000000000028e+01
9.430528000000000475e+02,3.123959000000000152e+00,1.062175000000000047e+01
9.430628000000000384e+02,1.412546000000000079e-01,1.053434000000000026e+01
9.430728000000000293e+02,-2.528939999999999966e+00,1.043365000000000009e+01
9.430828000000000202e+02,-4.815500000000000114e+00,1.032152999999999921e+01
9.430928000000000111e+02,-6.656670000000000087e+00,1.020013999999999932e+01
9.431028000000000020e+02,-8.001810000000000755e+00,1.007192000000000043e+01
9.431127999999999929e+02,-8.812820000000000320e+00,9.939479000000000397e+00
9.431227999999999838e+02,-9.065139999999999532e+00,9.805585999999999913e+00
9.431327999999999747e+02,-8.748530000000000584e+00,9.673057000000000016e+00
9.431427999999999656e+02,-7.867340000000000444e+00,9.544700999999999880e+00
9.431527999999999565e+02,-6.440430000000000099e+00,9.423244000000000398e+00
9.431627999999999474e+02,-4.500659999999999883e+00,9.311258000000000479e+00
9.431728000000000520e+02,-2.094050000000000189e+00,9.211097000000000534e+00
9.431828000000000429e+02,7.214460999999999791e-01,9.124833000000000638e+00
9.431928000000000338e+02,3.877540999999999904e+00,9.054206000000000643e+00
9.432028000000000247e+02,7.297410000000000174e+00,9.000581000000000387e+00
9.432128000000000156e+02,1.089777999999999913e+01,8.964909999999999712e+00
9.432228000000000065e+02,1.459116999999999997e+01,8.947711999999999222e+00
9.432327999999999975e+02,1.828825000000000145e+01,8.949061999999999628e+00
9.432427999999999884e+02,2.190024000000000015e+01,8.968590000000000728e+00
9.432527999999999793e+02,2.534130000000000038e+01,9.005496000000000834e+00
9.432627999999999702e+02,2.853080999999999889e+01,9.058571999999999846e+00
9.432727999999999611e+02,3.139555000000000007e+01,9.126238000000000739e+00
9.432827999999999520e+02,3.387158999999999764e+01,9.206587000000000742e+00
9.432928000000000566e+02,3.590601999999999805e+01,9.297439000000000675e+00
9.433028000000000475e+02,3.745826999999999884e+01,9.396400999999999115e+00
9.433128000000000384e+02,3.850117000000000189e+01,9.500930999999999571e+00
9.433228000000000293e+02,3.902154999999999774e+01,9.608411000000000257e+00
9.433328000000000202e+02,3.902055000000000007e+01,9.716217000000000326e+00
9.433428000000000111e+02,3.851344999999999885e+01,9.821789000000000769e+00
9.433528000000000020e+02,3.752911000000000286e+01,9.922700000000000742e+00
9.433627999999999929e+02,3.610911999999999722e+01,1.001671999999999940e+01
9.433727999999999838e+02,3.430648999999999660e+01,1.010186999999999991e+01
9.433827999999999747e+02,3.218406999999999840e+01,1.017648999999999937e+01
9.433927999999999656e+02,2.981274000000000157e+01,1.023925999999999981e+01
9.434027999999999565e+02,2.726931000000000083e+01,1.028922000000000025e+01
9.434127999999999474e+02,2.463430999999999926e+01,1.032585000000000086e+01
9.434228000000000520e+02,2.198967000000000027e+01,1.034900999999999982e+01
9.434328000000000429e+02,1.941637000000000057e+01,1.035898000000000074e+01
9.434428000000000338e+02,1.699211999999999989e+01,1.035641999999999996e+01
9.434528000000000247e+02,1.478912000000000049e+01,1.034237000000000073e+01
9.434628000000000156e+02,1.287207000000000079e+01,1.031818999999999953e+01
9.434728000000000065e+02,1.129626000000000019e+01,1.028552999999999962e+01
9.434827999999999975e+02,1.010608000000000040e+01,1.024628000000000050e+01
9.434927999999999884e+02,9.333728000000000691e+00,1.020251000000000019e+01
9.435027999999999793e+02,8.998324999999999463e+00,1.015635999999999939e+01
9.435127999999999702e+02,9.105415000000000703e+00,1.011007000000000033e+01
9.435227999999999611e+02,9.646819999999999951e+00,1.006581000000000081e+01
9.435327999999999520e+02,1.060091000000000072e+01,1.002566000000000024e+01
9.435428000000000566e+02,1.193326000000000064e+01,9.991569999999999396e+00
9.435528000000000475e+02,1.359765999999999941e+01,9.965241999999999933e+00
9.435628000000000384e+02,1.553747000000000078e+01,9.948121000000000436e+00
9.435728000000000293e+02,1.768729000000000084e+01,9.941333000000000197e+00
9.435828000000000202e+02,1.997484999999999999e+01,9.945648000000000266e+00
9.435928000000000111e+02,2.232313999999999865e+01,9.961463000000000179e+00
9.436028000000000020e+02,2.465262999999999849e+01,9.988777000000000683e+00
9.436127999999999929e+02,2.688363999999999976e+01,1.002720000000000056e+01
9.436227999999999838e+02,2.893861000000000061e+01,1.007593999999999923e+01
9.436327999999999747e+02,3.074444000000000088e+01,1.013385000000000069e+01
9.436427999999999656e+02,3.223460000000000036e+01,1.019943999999999917e+01
9.436527999999999565e+02,3.335114000000000090e+01,1.027092999999999989e+01
9.436627999999999474e+02,3.404637999999999920e+01,1.034628000000000014e+01
9.436728000000000520e+02,3.428443999999999647e+01,1.042328000000000010e+01
9.436828000000000429e+02,3.404225000000000279e+01,1.049957999999999991e+01
9.436928000000000338e+02,3.331042999999999665e+01,1.057277000000000022e+01
9.437028000000000247e+02,3.209356999999999971e+01,1.064044999999999952e+01
9.437128000000000156e+02,3.041027000000000058e+01,1.070030000000000037e+01
9.437228000000000065e+02,2.829269000000000034e+01,1.075015999999999927e+01
9.437327999999999975e+02,2.578579999999999828e+01,1.078805000000000014e+01
9.437427999999999884e+02,2.294616999999999862e+01,1.081230000000000047e+01
9.437527999999999793e+02,1.984050999999999831e+01,1.082154000000000060e+01
9.437627999999999702e+02,1.654391000000000034e+01,1.081475999999999971e+01
9.437727999999999611e+02,1.313776000000000010e+01,1.079135999999999918e+01
9.437827999999999520e+02,9.707613999999999521e+00,1.075115000000000087e+01
9.437928000000000566e+02,6.340822000000000180e+00,1.069439000000000028e+01
9.438028000000000475e+02,3.124156000000000155e+00,1.062176000000000009e+01
9.438128000000000384e+02,1.414350000000000052e-01,1.053434999999999988e+01
9.438228000000000293e+02,-2.528779999999999806e+00,1.043365999999999971e+01
9.438328000000000202e+02,-4.815360000000000085e+00,1.032154000000000060e+01
9.438428000000000111e+02,-6.656570000000000320e+00,1.020015000000000072e+01
9.438528000000000020e+02,-8.001749999999999474e+00,1.007193000000000005e+01
9.438627999999999929e+02,-8.812780000000000058e+00,9.939488000000000767e+00
9.438727999999999838e+02,-9.065139999999999532e+00,9.805593999999999255e+00
9.438827999999999747e+02,-8.748570000000000846e+00,9.673064999999999358e+00
9.438927999999999656e+02,-7.867420000000000080e+00,9.544708999999999222e+00
9.439027999999999565e+02,-6.440529999999999866e+00,9.423251000000000488e+00
9.439127999999999474e+02,-4.500799999999999912e+00,9.311265000000000569e+00
9.439228000000000520e+02,-2.094219999999999970e+00,9.211102999999999597e+00
9.439328000000000429e+02,7.212555999999999967e-01,9.124838000000000449e+00
9.439428000000000338e+02,3.877330999999999861e+00,9.054209999999999425e+00
9.439528000000000247e+02,7.297185999999999950e+00,9.000583999999999918e+00
9.439628000000000156e+02,1.089755000000000074e+01,8.964911999999999992e+00
9.439728000000000065e+02,1.459093999999999980e+01,8.947713000000000250e+00
9.439827999999999975e+02,1.828801999999999950e+01,8.949061000000000377e+00
9.439927999999999884e+02,2.190002000000000137e+01,8.968588000000000449e+00
9.440027999999999793e+02,2.534109000000000123e+01,9.005492999999999526e+00
9.440127999999999702e+02,2.853061999999999898e+01,9.058567999999999287e+00
9.440227999999999611e+02,3.139537999999999940e+01,9.126232999999999151e+00
9.440327999999999520e+02,3.387145000000000294e+01,9.206581999999999155e+00
9.440428000000000566e+02,3.590590999999999866e+01,9.297432999999999836e+00
9.440528000000000475e+02,3.745819000000000187e+01,9.396394000000000801e+00
9.440628000000000384e+02,3.850112000000000023e+01,9.500923999999999481e+00
9.440728000000000293e+02,3.902154000000000167e+01,9.608404000000000167e+00
9.440828000000000202e+02,3.902056999999999931e+01,9.716210000000000235e+00
9.440928000000000111e+02,3.851350000000000051e+01,9.821782999999999930e+00
9.441028000000000020e+02,3.752918999999999983e+01,9.922693999999999903e+00
9.441127999999999929e+02,3.610922999999999661e+01,1.001670999999999978e+01
9.441227999999999838e+02,3.430660999999999916e+01,1.010186999999999991e+01
9.441327999999999747e+02,3.218421000000000021e+01,1.017648999999999937e+01
9.441427999999999656e+02,2.981288999999999945e+01,1.023925000000000018e+01
9.441527999999999565e+02,2.726946999999999832e+01,1.028922000000000025e+01
9.441627999999999474e+02,2.463447999999999993e+01,1.032585000000000086e+01
9.441728000000000520e+02,2.198984000000000094e+01,1.034900999999999982e+01
9.441828000000000429e+02,1.941653000000000162e+01,1.035898000000000074e+01
9.441928000000000338e+02,1.699226000000000170e+01,1.035641999999999996e+01
9.442028000000000247e+02,1.478924999999999912e+01,1.034237000000000073e+01
9.442128000000000156e+02,1.287218000000000018e+01,1.031818999999999953e+01
9.442228000000000065e+02,1.129635000000000034e+01,1.028552999999999962e+01
9.442327999999999975e+02,1.010614999999999952e+01,1.024629000000000012e+01
9.442427999999999884e+02,9.333764000000000394e+00,1.020251000000000019e+01
9.442527999999999793e+02,8.998331999999999553e+00,1.015637000000000079e+01
9.442627999999999702e+02,9.105394000000000432e+00,1.011007000000000033e+01
9.442727999999999611e+02,9.646772000000000347e+00,1.006581000000000081e+01
9.442827999999999520e+02,1.060083999999999982e+01,1.002566000000000024e+01
9.442928000000000566e+02,1.193317000000000050e+01,9.991571999999999676e+00
9.443028000000000475e+02,1.359755000000000003e+01,9.965242999999999185e+00
9.443128000000000384e+02,1.553734000000000037e+01,9.948121999999999687e+00
9.443228000000000293e+02,1.768714999999999904e+01,9.941333000000000197e+00
9.443328000000000202e+02,1.997469999999999857e+01,9.945648000000000266e+00
9.443428000000000111e+02,2.232299000000000078e+01,9.961461999999999151e+00
9.443528000000000020e+02,2.465248000000000062e+01,9.988775000000000404e+00
9.443627999999999929e+02,2.688350000000000151e+01,1.002718999999999916e+01
9.443727999999999838e+02,2.893849000000000160e+01,1.007592999999999961e+01
9.443827999999999747e+02,3.074433000000000149e+01,1.013383999999999929e+01
9.443927999999999656e+02,3.223452000000000339e+01,1.019942999999999955e+01
9.444027999999999565e+02,3.335108000000000317e+01,1.027092000000000027e+01
9.444127999999999474e+02,3.404634999999999678e+01,1.034628000000000014e+01
9.444228000000000520e+02,3.428443999999999647e+01,1.042328000000000010e+01
9.444328000000000429e+02,3.404229000000000127e+01,1.049957999999999991e+01
9.444428000000000338e+02,3.331049000000000149e+01,1.057276000000000060e+01
9.444528000000000247e+02,3.209367000000000303e+01,1.064043999999999990e+01
9.444628000000000156e+02,3.041038999999999959e+01,1.070030000000000037e+01
9.444728000000000065e+02,2.829284000000000177e+01,1.075014999999999965e+01
9.444827999999999975e+02,2.578596999999999895e+01,1.078805000000000014e+01
9.444927999999999884e+02,2.294635999999999854e+01,1.081230000000000047e+01
9.445027999999999793e+02,1.984072000000000102e+01,1.082154000000000060e+01
9.445127999999999702e+02,1.654411999999999949e+01,1.081475999999999971e+01
9.445227999999999611e+02,1.313798000000000066e+01,1.079135999999999918e+01
9.445327999999999520e+02,9.707831000000000543e+00,1.075115000000000087e+01
9.445428000000000566e+02,6.341032000000000224e+00,1.069439999999999991e+01
9.445528000000000475e+02,3.124353999999999854e+00,1.062176000000000009e+01
9.445628000000000384e+02,1.416154000000000024e-01,1.053435999999999950e+01
9.445728000000000293e+02,-2.528630000000000155e+00,1.043366999999999933e+01
9.445828000000000202e+02,-4.815229999999999677e+00,1.032154000000000060e+01
9.445928000000000111e+02,-6.656460000000000043e+00,1.020016000000000034e+01
9.446028000000000020e+02,-8.001680000000000348e+00,1.007193000000000005e+01
9.446127999999999929e+02,-8.812749999999999417e+00,9.939496000000000109e+00
9.446227999999999838e+02,-9.065139999999999532e+00,9.805602999999999625e+00
9.446327999999999747e+02,-8.748609999999999332e+00,9.673073999999999728e+00
9.446427999999999656e+02,-7.867490000000000094e+00,9.544717000000000340e+00
9.446527999999999565e+02,-6.440640000000000143e+00,9.423258999999999830e+00
9.446627999999999474e+02,-4.500930000000000319e+00,9.311272000000000659e+00
9.446728000000000520e+02,-2.094390000000000196e+00,9.211107999999999407e+00
9.446828000000000429e+02,7.210651000000000144e-01,9.124843000000000259e+00
9.446928000000000338e+02,3.877120999999999817e+00,9.054213999999999984e+00
9.447028000000000247e+02,7.296961999999999726e+00,9.000586999999999449e+00
9.447128000000000156e+02,1.089732000000000056e+01,8.964912999999999244e+00
9.447228000000000065e+02,1.459070000000000000e+01,8.947713000000000250e+00
9.447327999999999975e+02,1.828779000000000110e+01,8.949061000000000377e+00
9.447427999999999884e+02,2.189978999999999942e+01,8.968586999999999421e+00
9.447527999999999793e+02,2.534087999999999852e+01,9.005489999999999995e+00
9.447627999999999702e+02,2.853042999999999907e+01,9.058564000000000505e+00
9.447727999999999611e+02,3.139520999999999873e+01,9.126229000000000369e+00
9.447827999999999520e+02,3.387131000000000114e+01,9.206576000000000093e+00
9.447928000000000566e+02,3.590579000000000320e+01,9.297427000000000774e+00
9.448028000000000475e+02,3.745810999999999780e+01,9.396387999999999963e+00
9.448128000000000384e+02,3.850106999999999857e+01,9.500916999999999391e+00
9.448228000000000293e+02,3.902152000000000243e+01,9.608397000000000077e+00
9.448328000000000202e+02,3.902058999999999855e+01,9.716203999999999397e+00
9.448428000000000111e+02,3.851353999999999900e+01,9.821775999999999840e+00
9.448528000000000020e+02,3.752926999999999680e+01,9.922688000000000841e+00
9.448627999999999929e+02,3.610932999999999993e+01,1.001670999999999978e+01
9.448727999999999838e+02,3.430673999999999779e+01,1.010186000000000028e+01
9.448827999999999747e+02,3.218435999999999808e+01,1.017647999999999975e+01
9.448927999999999656e+02,2.981305000000000049e+01,1.023925000000000018e+01
9.449027999999999565e+02,2.726963999999999899e+01,1.028922000000000025e+01
9.449127999999999474e+02,2.463465000000000060e+01,1.032585000000000086e+01
9.449228000000000520e+02,2.198999999999999844e+01,1.034900999999999982e+01
9.449328000000000429e+02,1.941668999999999912e+01,1.035898000000000074e+01
9.449428000000000338e+02,1.699240999999999957e+01,1.035641999999999996e+01
9.449528000000000247e+02,1.478938999999999915e+01,1.034237000000000073e+01
9.449628000000000156e+02,1.287228999999999957e+01,1.031818999999999953e+01
9.449728000000000065e+02,1.129644000000000048e+01,1.028552999999999962e+01
9.449827999999999975e+02,1.010621000000000080e+01,1.024629000000000012e+01
9.449927999999999884e+02,9.333799000000000845e+00,1.020251000000000019e+01
9.450027999999999793e+02,8.998340000000000671e+00,1.015637000000000079e+01
9.450127999999999702e+02,9.105373000000000161e+00,1.011007999999999996e+01
9.450227999999999611e+02,9.646724000000000743e+00,1.006581000000000081e+01
9.450327999999999520e+02,1.060077000000000069e+01,1.002566999999999986e+01
9.450428000000000566e+02,1.193307000000000073e+01,9.991573000000000704e+00
9.450528000000000475e+02,1.359742999999999924e+01,9.965244999999999465e+00
9.450628000000000384e+02,1.553720999999999997e+01,9.948123000000000715e+00
9.450728000000000293e+02,1.768701000000000079e+01,9.941333000000000197e+00
9.450828000000000202e+02,1.997455000000000069e+01,9.945646999999999238e+00
9.450928000000000111e+02,2.232283999999999935e+01,9.961460000000000647e+00
9.451028000000000020e+02,2.465233999999999881e+01,9.988773000000000124e+00
9.451127999999999929e+02,2.688335999999999970e+01,1.002718999999999916e+01
9.451227999999999838e+02,2.893835999999999942e+01,1.007592999999999961e+01
9.451327999999999747e+02,3.074423000000000172e+01,1.013383999999999929e+01
9.451427999999999656e+02,3.223443999999999932e+01,1.019942999999999955e+01
9.451527999999999565e+02,3.335101999999999833e+01,1.027092000000000027e+01
9.451627999999999474e+02,3.404632999999999754e+01,1.034627000000000052e+01
9.451728000000000520e+02,3.428443999999999647e+01,1.042327000000000048e+01
9.451828000000000429e+02,3.404231999999999658e+01,1.049957000000000029e+01
9.451928000000000338e+02,3.331056000000000239e+01,1.057276000000000060e+01
9.452028000000000247e+02,3.209376000000000317e+01,1.064043999999999990e+01
9.452128000000000156e+02,3.041050999999999860e+01,1.070029000000000075e+01
9.452228000000000065e+02,2.829298999999999964e+01,1.075014999999999965e+01
9.452327999999999975e+02,2.578613999999999962e+01,1.078805000000000014e+01
9.452427999999999884e+02,2.294654999999999845e+01,1.081230000000000047e+01
9.452527999999999793e+02,1.984092000000000056e+01,1.082154000000000060e+01
9.452627999999999702e+02,1.654432999999999865e+01,1.081475999999999971e+01
9.452727999999999611e+02,1.313819999999999943e+01,1.079135999999999918e+01
9.452827999999999520e+02,9.708047999999999789e+00,1.075116000000000049e+01
9.452928000000000566e+02,6.341242000000000267e+00,1.069439999999999991e+01
9.453028000000000475e+02,3.124551999999999996e+00,1.062176999999999971e+01
9.453128000000000384e+02,1.417956999999999967e-01,1.053435999999999950e+01
9.453228000000000293e+02,-2.528469999999999995e+00,1.043366999999999933e+01
9.453328000000000202e+02,-4.815100000000000158e+00,1.032155000000000022e+01
9.453428000000000111e+02,-6.656360000000000277e+00,1.020016999999999996e+01
9.453528000000000020e+02,-8.001609999999999445e+00,1.007193999999999967e+01
9.453627999999999929e+02,-8.812709999999999155e+00,9.939505000000000479e+00
9.453727999999999838e+02,-9.065139999999999532e+00,9.805611000000000743e+00
9.453827999999999747e+02,-8.748649999999999594e+00,9.673082000000000846e+00
9.453927999999999656e+02,-7.867560000000000109e+00,9.544724999999999682e+00
9.454027999999999565e+02,-6.440750000000000419e+00,9.423265999999999920e+00
9.454127999999999474e+02,-4.501070000000000348e+00,9.311277999999999722e+00
9.454228000000000520e+02,-2.094549999999999912e+00,9.211114000000000246e+00
9.454328000000000429e+02,7.208746999999999794e-01,9.124848000000000070e+00
9.454428000000000338e+02,3.876911999999999914e+00,9.054218000000000544e+00
9.454528000000000247e+02,7.296738000000000390e+00,9.000590000000000757e+00
9.454628000000000156e+02,1.089708000000000077e+01,8.964914999999999523e+00
9.454728000000000065e+02,1.459046000000000021e+01,8.947713999999999501e+00
9.454827999999999975e+02,1.828754999999999953e+01,8.949059999999999349e+00
9.454927999999999884e+02,2.189957000000000065e+01,8.968584999999999141e+00
9.455027999999999793e+02,2.534066999999999936e+01,9.005487000000000464e+00
9.455127999999999702e+02,2.853022999999999954e+01,9.058559999999999945e+00
9.455227999999999611e+02,3.139504000000000161e+01,9.126224000000000558e+00
9.455327999999999520e+02,3.387116000000000327e+01,9.206571000000000282e+00
9.455428000000000566e+02,3.590567999999999671e+01,9.297420999999999935e+00
9.455528000000000475e+02,3.745803000000000083e+01,9.396380999999999872e+00
9.455628000000000384e+02,3.850101999999999691e+01,9.500909999999999300e+00
9.455728000000000293e+02,3.902150000000000318e+01,9.608389999999999986e+00
9.455828000000000202e+02,3.902060000000000173e+01,9.716196999999999306e+00
9.455928000000000111e+02,3.851359000000000066e+01,9.821770000000000778e+00
9.456028000000000020e+02,3.752933999999999770e+01,9.922681000000000751e+00
9.456127999999999929e+02,3.610943000000000325e+01,1.001670000000000016e+01
9.456227999999999838e+02,3.430686000000000035e+01,1.010186000000000028e+01
9.456327999999999747e+02,3.218449999999999989e+01,1.017647999999999975e+01
9.456427999999999656e+02,2.981321000000000154e+01,1.023924000000000056e+01
9.456527999999999565e+02,2.726980000000000004e+01,1.028921000000000063e+01
9.456627999999999474e+02,2.463481000000000165e+01,1.032585000000000086e+01
9.456728000000000520e+02,2.199016999999999911e+01,1.034900999999999982e+01
9.456828000000000429e+02,1.941685000000000016e+01,1.035898000000000074e+01
9.456928000000000338e+02,1.699256000000000100e+01,1.035641999999999996e+01
9.457028000000000247e+02,1.478951999999999956e+01,1.034237000000000073e+01
9.457128000000000156e+02,1.287240000000000073e+01,1.031818999999999953e+01
9.457228000000000065e+02,1.129653000000000063e+01,1.028553999999999924e+01
9.457327999999999975e+02,1.010627000000000031e+01,1.024629000000000012e+01
9.457427999999999884e+02,9.333833999999999520e+00,1.020251000000000019e+01
9.457527999999999793e+02,8.998347000000000762e+00,1.015637000000000079e+01
9.457627999999999702e+02,9.105351999999999890e+00,1.011007999999999996e+01
9.457727999999999611e+02,9.646675999999999362e+00,1.006581000000000081e+01
9.457827999999999520e+02,1.060069000000000017e+01,1.002566999999999986e+01
9.457928000000000566e+02,1.193298000000000059e+01,9.991574999999999207e+00
9.458028000000000475e+02,1.359731999999999985e+01,9.965246000000000492e+00
9.458128000000000384e+02,1.553707999999999956e+01,9.948123999999999967e+00
9.458228000000000293e+02,1.768685999999999936e+01,9.941333000000000197e+00
9.458328000000000202e+02,1.997439999999999927e+01,9.945646999999999238e+00
9.458428000000000111e+02,2.232269000000000148e+01,9.961458999999999619e+00
9.458528000000000020e+02,2.465219000000000094e+01,9.988770999999999844e+00
9.458627999999999929e+02,2.688323000000000107e+01,1.002718999999999916e+01
9.458727999999999838e+02,2.893824000000000041e+01,1.007592999999999961e+01
9.458827999999999747e+02,3.074411999999999878e+01,1.013382999999999967e+01
9.458927999999999656e+02,3.223434999999999917e+01,1.019941999999999993e+01
9.459027999999999565e+02,3.335096000000000060e+01,1.027091000000000065e+01
9.459127999999999474e+02,3.404630000000000223e+01,1.034627000000000052e+01
9.459228000000000520e+02,3.428443999999999647e+01,1.042327000000000048e+01
9.459328000000000429e+02,3.404234999999999900e+01,1.049957000000000029e+01
9.459428000000000338e+02,3.331062000000000012e+01,1.057274999999999920e+01
9.459528000000000247e+02,3.209385000000000332e+01,1.064043999999999990e+01
9.459628000000000156e+02,3.041063000000000116e+01,1.070029000000000075e+01
9.459728000000000065e+02,2.829313000000000144e+01,1.075014999999999965e+01
9.459827999999999975e+02,2.578631000000000029e+01,1.078805000000000014e+01
9.459927999999999884e+02,2.294673999999999836e+01,1.081230000000000047e+01
9.460027999999999793e+02,1.984112999999999971e+01,1.082154000000000060e+01
9.460127999999999702e+02,1.654455000000000098e+01,1.081475999999999971e+01
9.460227999999999611e+02,1.313841000000000037e+01,1.079135999999999918e+01
9.460327999999999520e+02,9.708265000000000811e+00,1.075116000000000049e+01
9.460428000000000566e+02,6.341452000000000311e+00,1.069439999999999991e+01
9.460528000000000475e+02,3.124750000000000139e+00,1.062176999999999971e+01
9.460628000000000384e+02,1.419760999999999940e-01,1.053436999999999912e+01
9.460728000000000293e+02,-2.528309999999999835e+00,1.043368000000000073e+01
9.460828000000000202e+02,-4.814969999999999750e+00,1.032155999999999985e+01
9.460928000000000111e+02,-6.656259999999999621e+00,1.020016999999999996e+01
9.461028000000000020e+02,-8.001540000000000319e+00,1.007194999999999929e+01
9.461127999999999929e+02,-8.812680000000000291e+00,9.939512999999999820e+00
9.461227999999999838e+02,-9.065149999999999153e+00,9.805619999999999337e+00
9.461327999999999747e+02,-8.748680000000000234e+00,9.673090000000000188e+00
9.461427999999999656e+02,-7.867639999999999745e+00,9.544733000000000800e+00
9.461527999999999565e+02,-6.440859999999999808e+00,9.423273999999999262e+00
9.461627999999999474e+02,-4.501210000000000377e+00,9.311284999999999812e+00
9.461728000000000520e+02,-2.094720000000000137e+00,9.211119999999999308e+00
9.461828000000000429e+02,7.206841999999999970e-01,9.124852999999999881e+00
9.461928000000000338e+02,3.876701999999999870e+00,9.054221999999999326e+00
9.462028000000000247e+02,7.296514000000000166e+00,9.000591999999999260e+00
9.462128000000000156e+02,1.089685000000000059e+01,8.964916999999999803e+00
9.462228000000000065e+02,1.459023000000000003e+01,8.947713999999999501e+00
9.462327999999999975e+02,1.828732000000000113e+01,8.949059000000000097e+00
9.462427999999999884e+02,2.189933999999999870e+01,8.968583000000000638e+00
9.462527999999999793e+02,2.534046000000000021e+01,9.005485000000000184e+00
9.462627999999999702e+02,2.853003999999999962e+01,9.058557000000000414e+00
9.462727999999999611e+02,3.139487000000000094e+01,9.126219000000000747e+00
9.462827999999999520e+02,3.387102000000000146e+01,9.206564999999999444e+00
9.462928000000000566e+02,3.590556999999999732e+01,9.297415000000000873e+00
9.463028000000000475e+02,3.745794000000000068e+01,9.396375000000000810e+00
9.463128000000000384e+02,3.850097000000000236e+01,9.500904000000000238e+00
9.463228000000000293e+02,3.902149000000000001e+01,9.608383999999999148e+00
9.463328000000000202e+02,3.902062000000000097e+01,9.716189999999999216e+00
9.463428000000000111e+02,3.851364000000000232e+01,9.821763000000000687e+00
9.463528000000000020e+02,3.752942000000000178e+01,9.922674999999999912e+00
9.463627999999999929e+02,3.610954000000000264e+01,1.001670000000000016e+01
9.463727999999999838e+02,3.430698999999999899e+01,1.010185000000000066e+01
9.463827999999999747e+02,3.218464000000000169e+01,1.017647000000000013e+01
9.463927999999999656e+02,2.981336999999999904e+01,1.023924000000000056e+01
9.464027999999999565e+02,2.726997000000000071e+01,1.028921000000000063e+01
9.464127999999999474e+02,2.463497999999999877e+01,1.032585000000000086e+01
9.464228000000000520e+02,2.199033999999999978e+01,1.034900999999999982e+01
9.464328000000000429e+02,1.941701000000000121e+01,1.035898000000000074e+01
9.464428000000000338e+02,1.699270999999999887e+01,1.035641999999999996e+01
9.464528000000000247e+02,1.478964999999999996e+01,1.034237000000000073e+01
9.464628000000000156e+02,1.287251000000000012e+01,1.031818999999999953e+01
9.464728000000000065e+02,1.129662000000000077e+01,1.028553999999999924e+01
9.464827999999999975e+02,1.010632999999999981e+01,1.024629000000000012e+01
9.464927999999999884e+02,9.333869999999999223e+00,1.020251999999999981e+01
9.465027999999999793e+02,8.998354000000000852e+00,1.015638000000000041e+01
9.465127999999999702e+02,9.105332000000000647e+00,1.011007999999999996e+01
9.465227999999999611e+02,9.646629000000000786e+00,1.006582000000000043e+01
9.465327999999999520e+02,1.060061999999999927e+01,1.002566999999999986e+01
9.465428000000000566e+02,1.193288000000000082e+01,9.991576999999999487e+00
9.465528000000000475e+02,1.359720000000000084e+01,9.965248000000000772e+00
9.465628000000000384e+02,1.553694999999999915e+01,9.948123999999999967e+00
9.465728000000000293e+02,1.768672000000000111e+01,9.941333000000000197e+00
9.465828000000000202e+02,1.997426000000000101e+01,9.945645999999999987e+00
9.465928000000000111e+02,2.232254000000000005e+01,9.961458000000000368e+00
9.466028000000000020e+02,2.465204999999999913e+01,9.988768999999999565e+00
9.466127999999999929e+02,2.688308999999999926e+01,1.002717999999999954e+01
9.466227999999999838e+02,2.893812000000000140e+01,1.007591999999999999e+01
9.466327999999999747e+02,3.074401999999999902e+01,1.013382999999999967e+01
9.466427999999999656e+02,3.223427000000000220e+01,1.019941999999999993e+01
9.466527999999999565e+02,3.335090999999999894e+01,1.027091000000000065e+01
9.466627999999999474e+02,3.404626999999999981e+01,1.034625999999999912e+01
9.466728000000000520e+02,3.428443999999999647e+01,1.042326000000000086e+01
9.466828000000000429e+02,3.404238000000000142e+01,1.049956000000000067e+01
9.466928000000000338e+02,3.331067999999999785e+01,1.057274999999999920e+01
9.467028000000000247e+02,3.209394000000000347e+01,1.064043000000000028e+01
9.467128000000000156e+02,3.041075000000000017e+01,1.070029000000000075e+01
9.467228000000000065e+02,2.829327999999999932e+01,1.075014000000000003e+01
9.467327999999999975e+02,2.578648000000000096e+01,1.078804000000000052e+01
9.467427999999999884e+02,2.294692999999999827e+01,1.081230000000000047e+01
9.467527999999999793e+02,1.984132999999999925e+01,1.082154000000000060e+01
9.467627999999999702e+02,1.654476000000000013e+01,1.081475999999999971e+01
9.467727999999999611e+02,1.313862999999999914e+01,1.079135999999999918e+01
9.467827999999999520e+02,9.708482000000000056e+00,1.075116000000000049e+01
9.467928000000000566e+02,6.341662000000000354e+00,1.069440999999999953e+01
9.468028000000000475e+02,3.124947999999999837e+00,1.062177999999999933e+01
9.468128000000000384e+02,1.421564999999999912e-01,1.053436999999999912e+01
9.468228000000000293e+02,-2.528150000000000119e+00,1.043369000000000035e+01
9.468328000000000202e+02,-4.814840000000000231e+00,1.032156999999999947e+01
9.468428000000000111e+02,-6.656159999999999854e+00,1.020017999999999958e+01
9.468528000000000020e+02,-8.001469999999999416e+00,1.007196000000000069e+01
9.468627999999999929e+02,-8.812649999999999650e+00,9.939522000000000190e+00
9.468727999999999838e+02,-9.065149999999999153e+00,9.805628000000000455e+00
9.468827999999999747e+02,-8.748720000000000496e+00,9.673099000000000558e+00
9.468927999999999656e+02,-7.867709999999999759e+00,9.544741000000000142e+00
9.469027999999999565e+02,-6.440959999999999575e+00,9.423280999999999352e+00
9.469127999999999474e+02,-4.501350000000000406e+00,9.311291999999999902e+00
9.469228000000000520e+02,-2.094889999999999919e+00,9.211126000000000147e+00
9.469328000000000429e+02,7.204937000000000147e-01,9.124857999999999691e+00
9.469428000000000338e+02,3.876491999999999827e+00,9.054225999999999885e+00
9.469528000000000247e+02,7.296291000000000082e+00,9.000595000000000567e+00
9.469628000000000156e+02,1.089662000000000042e+01,8.964918000000000831e+00
9.469728000000000065e+02,1.458999000000000024e+01,8.947715000000000529e+00
9.469827999999999975e+02,1.828708999999999918e+01,8.949059000000000097e+00
9.469927999999999884e+02,2.189911999999999992e+01,8.968581000000000358e+00
9.470027999999999793e+02,2.534024000000000143e+01,9.005482000000000653e+00
9.470127999999999702e+02,2.852984999999999971e+01,9.058552999999999855e+00
9.470227999999999611e+02,3.139470000000000027e+01,9.126213999999999160e+00
9.470327999999999520e+02,3.387086999999999648e+01,9.206559999999999633e+00
9.470428000000000566e+02,3.590545000000000186e+01,9.297409000000000034e+00
9.470528000000000475e+02,3.745785999999999660e+01,9.396368000000000720e+00
9.470628000000000384e+02,3.850092000000000070e+01,9.500897000000000148e+00
9.470728000000000293e+02,3.902147000000000077e+01,9.608377000000000834e+00
9.470828000000000202e+02,3.902064000000000021e+01,9.716182999999999126e+00
9.470928000000000111e+02,3.851368999999999687e+01,9.821756000000000597e+00
9.471028000000000020e+02,3.752949999999999875e+01,9.922669000000000850e+00
9.471127999999999929e+02,3.610963999999999885e+01,1.001669000000000054e+01
9.471227999999999838e+02,3.430711999999999762e+01,1.010185000000000066e+01
9.471327999999999747e+02,3.218478999999999957e+01,1.017647000000000013e+01
9.471427999999999656e+02,2.981352000000000046e+01,1.023924000000000056e+01
9.471527999999999565e+02,2.727013000000000176e+01,1.028921000000000063e+01
9.471627999999999474e+02,2.463514999999999944e+01,1.032583999999999946e+01
9.471728000000000520e+02,2.199050000000000082e+01,1.034900999999999982e+01
9.471828000000000429e+02,1.941716999999999871e+01,1.035898000000000074e+01
9.471928000000000338e+02,1.699286000000000030e+01,1.035641999999999996e+01
9.472028000000000247e+02,1.478978000000000037e+01,1.034237000000000073e+01
9.472128000000000156e+02,1.287262999999999913e+01,1.031819999999999915e+01
9.472228000000000065e+02,1.129670999999999914e+01,1.028553999999999924e+01
9.472327999999999975e+02,1.010640000000000072e+01,1.024629999999999974e+01
9.472427999999999884e+02,9.333904999999999674e+00,1.020251999999999981e+01
9.472527999999999793e+02,8.998360999999999166e+00,1.015638000000000041e+01
9.472627999999999702e+02,9.105311000000000377e+00,1.011007999999999996e+01
9.472727999999999611e+02,9.646580999999999406e+00,1.006582000000000043e+01
9.472827999999999520e+02,1.060055000000000014e+01,1.002566999999999986e+01
9.472928000000000566e+02,1.193277999999999928e+01,9.991578999999999766e+00
9.473028000000000475e+02,1.359708999999999968e+01,9.965249000000000024e+00
9.473128000000000384e+02,1.553682000000000052e+01,9.948124999999999218e+00
9.473228000000000293e+02,1.768657999999999930e+01,9.941333000000000197e+00
9.473328000000000202e+02,1.997410999999999959e+01,9.945645000000000735e+00
9.473428000000000111e+02,2.232238999999999862e+01,9.961456000000000088e+00
9.473528000000000020e+02,2.465190000000000126e+01,9.988766999999999285e+00
9.473627999999999929e+02,2.688295000000000101e+01,1.002717999999999954e+01
9.473727999999999838e+02,2.893798999999999921e+01,1.007591999999999999e+01
9.473827999999999747e+02,3.074390999999999963e+01,1.013382999999999967e+01
9.473927999999999656e+02,3.223418999999999812e+01,1.019941999999999993e+01
9.474027999999999565e+02,3.335085000000000122e+01,1.027089999999999925e+01
9.474127999999999474e+02,3.404623999999999739e+01,1.034625999999999912e+01
9.474228000000000520e+02,3.428443999999999647e+01,1.042326000000000086e+01
9.474328000000000429e+02,3.404240999999999673e+01,1.049956000000000067e+01
9.474428000000000338e+02,3.331074000000000268e+01,1.057274999999999920e+01
9.474528000000000247e+02,3.209403999999999968e+01,1.064043000000000028e+01
9.474628000000000156e+02,3.041086999999999918e+01,1.070027999999999935e+01
9.474728000000000065e+02,2.829343000000000075e+01,1.075014000000000003e+01
9.474827999999999975e+02,2.578665000000000163e+01,1.078804000000000052e+01
9.474927999999999884e+02,2.294712000000000174e+01,1.081230000000000047e+01
9.475027999999999793e+02,1.984152999999999878e+01,1.082154000000000060e+01
9.475127999999999702e+02,1.654497999999999891e+01,1.081475999999999971e+01
9.475227999999999611e+02,1.313884999999999970e+01,1.079137000000000057e+01
9.475327999999999520e+02,9.708698999999999302e+00,1.075117000000000012e+01
9.475428000000000566e+02,6.341872000000000398e+00,1.069440999999999953e+01
9.475528000000000475e+02,3.125145999999999979e+00,1.062177999999999933e+01
9.475628000000000384e+02,1.423368999999999884e-01,1.053438000000000052e+01
9.475728000000000293e+02,-2.527989999999999959e+00,1.043369000000000035e+01
9.475828000000000202e+02,-4.814709999999999823e+00,1.032156999999999947e+01
9.475928000000000111e+02,-6.656060000000000088e+00,1.020018999999999920e+01
9.476028000000000020e+02,-8.001400000000000290e+00,1.007197000000000031e+01
9.476127999999999929e+02,-8.812609999999999388e+00,9.939529999999999532e+00
9.476227999999999838e+02,-9.065149999999999153e+00,9.805637000000000825e+00
9.476327999999999747e+02,-8.748760000000000758e+00,9.673106999999999900e+00
9.476427999999999656e+02,-7.867779999999999774e+00,9.544748999999999484e+00
9.476527999999999565e+02,-6.441069999999999851e+00,9.423289000000000470e+00
9.476627999999999474e+02,-4.501490000000000435e+00,9.311298999999999992e+00
9.476728000000000520e+02,-2.095050000000000079e+00,9.211131999999999209e+00
9.476828000000000429e+02,7.203032000000000323e-01,9.124862999999999502e+00
9.476928000000000338e+02,3.876281999999999783e+00,9.054230000000000445e+00
9.477028000000000247e+02,7.296066999999999858e+00,9.000598000000000098e+00
9.477128000000000156e+02,1.089638000000000062e+01,8.964919999999999334e+00
9.477228000000000065e+02,1.458976000000000006e+01,8.947715000000000529e+00
9.477327999999999975e+02,1.828685000000000116e+01,8.949058000000000845e+00
9.477427999999999884e+02,2.189889000000000152e+01,8.968579000000000079e+00
9.477527999999999793e+02,2.534002999999999872e+01,9.005478999999999346e+00
9.477627999999999702e+02,2.852965999999999980e+01,9.058548999999999296e+00
9.477727999999999611e+02,3.139452999999999960e+01,9.126210000000000377e+00
9.477827999999999520e+02,3.387073000000000178e+01,9.206554999999999822e+00
9.477928000000000566e+02,3.590534000000000248e+01,9.297402999999999196e+00
9.478028000000000475e+02,3.745777999999999963e+01,9.396361999999999881e+00
9.478128000000000384e+02,3.850086999999999904e+01,9.500890000000000057e+00
9.478228000000000293e+02,3.902145000000000152e+01,9.608370000000000744e+00
9.478328000000000202e+02,3.902065000000000339e+01,9.716176000000000812e+00
9.478428000000000111e+02,3.851373000000000246e+01,9.821749999999999758e+00
9.478528000000000020e+02,3.752956999999999965e+01,9.922663000000000011e+00
9.478627999999999929e+02,3.610974000000000217e+01,1.001667999999999914e+01
9.478727999999999838e+02,3.430724000000000018e+01,1.010183999999999926e+01
9.478827999999999747e+02,3.218493000000000137e+01,1.017647000000000013e+01
9.478927999999999656e+02,2.981368000000000151e+01,1.023922999999999917e+01
9.479027999999999565e+02,2.727029999999999887e+01,1.028921000000000063e+01
9.479127999999999474e+02,2.463532000000000011e+01,1.032583999999999946e+01
9.479228000000000520e+02,2.199067000000000149e+01,1.034900999999999982e+01
9.479328000000000429e+02,1.941732999999999976e+01,1.035898000000000074e+01
9.479428000000000338e+02,1.699299999999999855e+01,1.035641999999999996e+01
9.479528000000000247e+02,1.478991000000000078e+01,1.034237000000000073e+01
9.479628000000000156e+02,1.287274000000000029e+01,1.031819999999999915e+01
9.479728000000000065e+02,1.129678999999999967e+01,1.028553999999999924e+01
9.479827999999999975e+02,1.010646000000000022e+01,1.024629999999999974e+01
9.479927999999999884e+02,9.333940000000000126e+00,1.020251999999999981e+01
9.480027999999999793e+02,8.998369000000000284e+00,1.015638000000000041e+01
9.480127999999999702e+02,9.105290000000000106e+00,1.011008999999999958e+01
9.480227999999999611e+02,9.646532999999999802e+00,1.006582000000000043e+01
9.480327999999999520e+02,1.060046999999999962e+01,1.002567999999999948e+01
9.480428000000000566e+02,1.193268999999999913e+01,9.991581000000000046e+00
9.480528000000000475e+02,1.359697000000000067e+01,9.965249999999999275e+00
9.480628000000000384e+02,1.553669000000000011e+01,9.948126000000000246e+00
9.480728000000000293e+02,1.768644000000000105e+01,9.941333000000000197e+00
9.480828000000000202e+02,1.997396000000000171e+01,9.945645000000000735e+00
9.480928000000000111e+02,2.232224000000000075e+01,9.961455000000000837e+00
9.481028000000000020e+02,2.465175999999999945e+01,9.988765000000000782e+00
9.481127999999999929e+02,2.688280999999999921e+01,1.002717999999999954e+01
9.481227999999999838e+02,2.893787000000000020e+01,1.007591999999999999e+01
9.481327999999999747e+02,3.074380999999999986e+01,1.013382000000000005e+01
9.481427999999999656e+02,3.223409999999999798e+01,1.019941000000000031e+01
9.481527999999999565e+02,3.335079000000000349e+01,1.027089999999999925e+01
9.481627999999999474e+02,3.404621000000000208e+01,1.034624999999999950e+01
9.481728000000000520e+02,3.428443999999999647e+01,1.042324999999999946e+01
9.481828000000000429e+02,3.404243999999999915e+01,1.049954999999999927e+01
9.481928000000000338e+02,3.331080999999999648e+01,1.057273999999999958e+01
9.482028000000000247e+02,3.209412999999999982e+01,1.064042000000000066e+01
9.482128000000000156e+02,3.041100000000000136e+01,1.070027999999999935e+01
9.482228000000000065e+02,2.829357999999999862e+01,1.075014000000000003e+01
9.482327999999999975e+02,2.578681999999999874e+01,1.078804000000000052e+01
9.482427999999999884e+02,2.294729999999999848e+01,1.081230000000000047e+01
9.482527999999999793e+02,1.984174000000000149e+01,1.082154000000000060e+01
9.482627999999999702e+02,1.654519000000000162e+01,1.081475999999999971e+01
9.482727999999999611e+02,1.313907000000000025e+01,1.079137000000000057e+01
9.482827999999999520e+02,9.708914999999999296e+00,1.075117000000000012e+01
9.482928000000000566e+02,6.342082999999999693e+00,1.069441999999999915e+01
9.483028000000000475e+02,3.125342999999999982e+00,1.062179000000000073e+01
9.483128000000000384e+02,1.425173000000000134e-01,1.053439000000000014e+01
9.483228000000000293e+02,-2.527829999999999799e+00,1.043369999999999997e+01
9.483328000000000202e+02,-4.814569999999999794e+00,1.032158000000000087e+01
9.483428000000000111e+02,-6.655949999999999811e+00,1.020020000000000060e+01
9.483528000000000020e+02,-8.001329999999999387e+00,1.007197999999999993e+01
9.483627999999999929e+02,-8.812580000000000524e+00,9.939538999999999902e+00
9.483727999999999838e+02,-9.065149999999999153e+00,9.805645000000000167e+00
9.483827999999999747e+02,-8.748799999999999244e+00,9.673114999999999242e+00
9.483927999999999656e+02,-7.867860000000000298e+00,9.544757000000000602e+00
9.484027999999999565e+02,-6.441180000000000128e+00,9.423296000000000561e+00
9.484127999999999474e+02,-4.501629999999999576e+00,9.311305000000000831e+00
9.484228000000000520e+02,-2.095219999999999860e+00,9.211138000000000048e+00
9.484328000000000429e+02,7.201127999999999973e-01,9.124867999999999313e+00
9.484428000000000338e+02,3.876072999999999880e+00,9.054233999999999227e+00
9.484528000000000247e+02,7.295842999999999634e+00,9.000600999999999630e+00
9.484628000000000156e+02,1.089615000000000045e+01,8.964921999999999613e+00
9.484728000000000065e+02,1.458952000000000027e+01,8.947715999999999781e+00
9.484827999999999975e+02,1.828661999999999921e+01,8.949056999999999817e+00
9.484927999999999884e+02,2.189866999999999919e+01,8.968578000000000827e+00
9.485027999999999793e+02,2.533981999999999957e+01,9.005475999999999814e+00
9.485127999999999702e+02,2.852946000000000026e+01,9.058545000000000513e+00
9.485227999999999611e+02,3.139435999999999893e+01,9.126205000000000567e+00
9.485327999999999520e+02,3.387058999999999997e+01,9.206549000000000760e+00
9.485428000000000566e+02,3.590521999999999991e+01,9.297397000000000133e+00
9.485528000000000475e+02,3.745770000000000266e+01,9.396354999999999791e+00
9.485628000000000384e+02,3.850081999999999738e+01,9.500882999999999967e+00
9.485728000000000293e+02,3.902143999999999835e+01,9.608363000000000653e+00
9.485828000000000202e+02,3.902067000000000263e+01,9.716169999999999973e+00
9.485928000000000111e+02,3.851377999999999702e+01,9.821742999999999668e+00
9.486028000000000020e+02,3.752964999999999662e+01,9.922655999999999921e+00
9.486127999999999929e+02,3.610983999999999838e+01,1.001667999999999914e+01
9.486227999999999838e+02,3.430736999999999881e+01,1.010183999999999926e+01
9.486327999999999747e+02,3.218507000000000318e+01,1.017646000000000051e+01
9.486427999999999656e+02,2.981383999999999901e+01,1.023922999999999917e+01
9.486527999999999565e+02,2.727045999999999992e+01,1.028919999999999924e+01
9.486627999999999474e+02,2.463549000000000078e+01,1.032583999999999946e+01
9.486728000000000520e+02,2.199083999999999861e+01,1.034900999999999982e+01
9.486828000000000429e+02,1.941749000000000080e+01,1.035898000000000074e+01
9.486928000000000338e+02,1.699314999999999998e+01,1.035641999999999996e+01
9.487028000000000247e+02,1.479003999999999941e+01,1.034238000000000035e+01
9.487128000000000156e+02,1.287284999999999968e+01,1.031819999999999915e+01
9.487228000000000065e+02,1.129687999999999981e+01,1.028555000000000064e+01
9.487327999999999975e+02,1.010651999999999973e+01,1.024629999999999974e+01
9.487427999999999884e+02,9.333975999999999829e+00,1.020252999999999943e+01
9.487527999999999793e+02,8.998376000000000374e+00,1.015638000000000041e+01
9.487627999999999702e+02,9.105268999999999835e+00,1.011008999999999958e+01
9.487727999999999611e+02,9.646485000000000198e+00,1.006582000000000043e+01
9.487827999999999520e+02,1.060040000000000049e+01,1.002567999999999948e+01
9.487928000000000566e+02,1.193258999999999936e+01,9.991583000000000325e+00
9.488028000000000475e+02,1.359685999999999950e+01,9.965251999999999555e+00
9.488128000000000384e+02,1.553655999999999970e+01,9.948126999999999498e+00
9.488228000000000293e+02,1.768629999999999924e+01,9.941333000000000197e+00
9.488328000000000202e+02,1.997381000000000029e+01,9.945643999999999707e+00
9.488428000000000111e+02,2.232208999999999932e+01,9.961453000000000557e+00
9.488528000000000020e+02,2.465161000000000158e+01,9.988763000000000503e+00
9.488627999999999929e+02,2.688268000000000058e+01,1.002717999999999954e+01
9.488727999999999838e+02,2.893775000000000119e+01,1.007591000000000037e+01
9.488827999999999747e+02,3.074370000000000047e+01,1.013382000000000005e+01
9.488927999999999656e+02,3.223402000000000100e+01,1.019941000000000031e+01
9.489027999999999565e+02,3.335072999999999865e+01,1.027088999999999963e+01
9.489127999999999474e+02,3.404617999999999967e+01,1.034624999999999950e+01
9.489228000000000520e+02,3.428443999999999647e+01,1.042324999999999946e+01
9.489328000000000429e+02,3.404247000000000156e+01,1.049954999999999927e+01
9.489428000000000338e+02,3.331087000000000131e+01,1.057273999999999958e+01
9.489528000000000247e+02,3.209421999999999997e+01,1.064042000000000066e+01
9.489628000000000156e+02,3.041112000000000037e+01,1.070027999999999935e+01
9.489728000000000065e+02,2.829372000000000043e+01,1.075014000000000003e+01
9.489827999999999975e+02,2.578698999999999941e+01,1.078804000000000052e+01
9.489927999999999884e+02,2.294748999999999839e+01,1.081230000000000047e+01
9.490027999999999793e+02,1.984194000000000102e+01,1.082154000000000060e+01
9.490127999999999702e+02,1.654540000000000077e+01,1.081475999999999971e+01
9.490227999999999611e+02,1.313929000000000080e+01,1.079137000000000057e+01
9.490327999999999520e+02,9.709132000000000318e+00,1.075117000000000012e+01
9.490428000000000566e+02,6.342292999999999736e+00,1.069441999999999915e+01
9.490528000000000475e+02,3.125541000000000125e+00,1.062179000000000073e+01
9.490628000000000384e+02,1.426977000000000106e-01,1.053439000000000014e+01
9.490728000000000293e+02,-2.527680000000000149e+00,1.043370999999999960e+01
9.490828000000000202e+02,-4.814440000000000275e+00,1.032159000000000049e+01
9.490928000000000111e+02,-6.655850000000000044e+00,1.020021000000000022e+01
9.491028000000000020e+02,-8.001260000000000261e+00,1.007197999999999993e+01
9.491127999999999929e+02,-8.812549999999999883e+00,9.939546999999999244e+00
9.491227999999999838e+02,-9.065149999999999153e+00,9.805654000000000536e+00
9.491327999999999747e+02,-8.748839999999999506e+00,9.673123999999999612e+00
9.491427999999999656e+02,-7.867930000000000312e+00,9.544764999999999944e+00
9.491527999999999565e+02,-6.441290000000000404e+00,9.423303000000000651e+00
9.491627999999999474e+02,-4.501769999999999605e+00,9.311311999999999145e+00
9.491728000000000520e+02,-2.095390000000000086e+00,9.211144000000000887e+00
9.491828000000000429e+02,7.199223000000000150e-01,9.124872999999999124e+00
9.491928000000000338e+02,3.875862999999999836e+00,9.054237999999999786e+00
9.492028000000000247e+02,7.295619000000000298e+00,9.000603999999999161e+00
9.492128000000000156e+02,1.089592000000000027e+01,8.964923000000000641e+00
9.492228000000000065e+02,1.458929000000000009e+01,8.947715999999999781e+00
9.492327999999999975e+02,1.828639000000000081e+01,8.949056999999999817e+00
9.492427999999999884e+02,2.189844000000000079e+01,8.968576000000000548e+00
9.492527999999999793e+02,2.533961000000000041e+01,9.005473000000000283e+00
9.492627999999999702e+02,2.852927000000000035e+01,9.058540999999999954e+00
9.492727999999999611e+02,3.139418999999999826e+01,9.126200000000000756e+00
9.492827999999999520e+02,3.387044000000000210e+01,9.206543999999999173e+00
9.492928000000000566e+02,3.590511000000000053e+01,9.297390999999999295e+00
9.493028000000000475e+02,3.745761000000000251e+01,9.396349000000000729e+00
9.493128000000000384e+02,3.850077000000000282e+01,9.500876999999999128e+00
9.493228000000000293e+02,3.902141999999999911e+01,9.608356000000000563e+00
9.493328000000000202e+02,3.902069000000000187e+01,9.716162999999999883e+00
9.493428000000000111e+02,3.851382999999999868e+01,9.821737000000000606e+00
9.493528000000000020e+02,3.752973000000000070e+01,9.922650000000000858e+00
9.493627999999999929e+02,3.610994999999999777e+01,1.001666999999999952e+01
9.493727999999999838e+02,3.430749000000000137e+01,1.010182999999999964e+01
9.493827999999999747e+02,3.218522000000000105e+01,1.017646000000000051e+01
9.493927999999999656e+02,2.981399000000000044e+01,1.023922999999999917e+01
9.494027999999999565e+02,2.727063000000000059e+01,1.028919999999999924e+01
9.494127999999999474e+02,2.463566000000000145e+01,1.032583999999999946e+01
9.494228000000000520e+02,2.199099999999999966e+01,1.034900999999999982e+01
9.494328000000000429e+02,1.941764999999999830e+01,1.035898000000000074e+01
9.494428000000000338e+02,1.699330000000000140e+01,1.035642999999999958e+01
9.494528000000000247e+02,1.479016999999999982e+01,1.034238000000000035e+01
9.494628000000000156e+02,1.287296000000000085e+01,1.031819999999999915e+01
9.494728000000000065e+02,1.129696999999999996e+01,1.028555000000000064e+01
9.494827999999999975e+02,1.010659000000000063e+01,1.024629999999999974e+01
9.494927999999999884e+02,9.334011000000000280e+00,1.020252999999999943e+01
9.495027999999999793e+02,8.998383000000000465e+00,1.015639000000000003e+01
9.495127999999999702e+02,9.105249000000000592e+00,1.011008999999999958e+01
9.495227999999999611e+02,9.646437000000000594e+00,1.006583000000000006e+01
9.495327999999999520e+02,1.060032999999999959e+01,1.002567999999999948e+01
9.495428000000000566e+02,1.193249999999999922e+01,9.991585000000000605e+00
9.495528000000000475e+02,1.359674000000000049e+01,9.965253000000000583e+00
9.495628000000000384e+02,1.553642999999999930e+01,9.948126999999999498e+00
9.495728000000000293e+02,1.768616000000000099e+01,9.941333000000000197e+00
9.495828000000000202e+02,1.997365999999999886e+01,9.945643000000000455e+00
9.495928000000000111e+02,2.232194000000000145e+01,9.961451999999999529e+00
9.496028000000000020e+02,2.465146000000000015e+01,9.988759999999999195e+00
9.496127999999999929e+02,2.688253999999999877e+01,1.002716999999999992e+01
9.496227999999999838e+02,2.893761999999999901e+01,1.007591000000000037e+01
9.496327999999999747e+02,3.074360000000000070e+01,1.013381000000000043e+01
9.496427999999999656e+02,3.223393999999999693e+01,1.019940000000000069e+01
9.496527999999999565e+02,3.335067000000000093e+01,1.027088999999999963e+01
9.496627999999999474e+02,3.404614999999999725e+01,1.034623999999999988e+01
9.496728000000000520e+02,3.428443999999999647e+01,1.042323999999999984e+01
9.496828000000000429e+02,3.404249999999999687e+01,1.049953999999999965e+01
9.496928000000000338e+02,3.331092999999999904e+01,1.057272999999999996e+01
9.497028000000000247e+02,3.209431000000000012e+01,1.064040999999999926e+01
9.497128000000000156e+02,3.041123999999999938e+01,1.070026999999999973e+01
9.497228000000000065e+02,2.829386999999999830e+01,1.075013000000000041e+01
9.497327999999999975e+02,2.578716000000000008e+01,1.078804000000000052e+01
9.497427999999999884e+02,2.294767999999999830e+01,1.081229000000000084e+01
9.497527999999999793e+02,1.984215000000000018e+01,1.082154000000000060e+01
9.497627999999999702e+02,1.654561999999999955e+01,1.081476999999999933e+01
9.497727999999999611e+02,1.313949999999999996e+01,1.079137000000000057e+01
9.497827999999999520e+02,9.709348999999999563e+00,1.075117999999999974e+01
9.497928000000000566e+02,6.342502999999999780e+00,1.069443000000000055e+01
9.498028000000000475e+02,3.125738999999999823e+00,1.062180000000000035e+01
9.498128000000000384e+02,1.428781000000000079e-01,1.053439999999999976e+01
9.498228000000000293e+02,-2.527519999999999989e+00,1.043370999999999960e+01
9.498328000000000202e+02,-4.814309999999999867e+00,1.032160000000000011e+01
9.498428000000000111e+02,-6.655750000000000277e+00,1.020021000000000022e+01
9.498528000000000020e+02,-8.001189999999999358e+00,1.007198999999999955e+01
9.498627999999999929e+02,-8.812509999999999621e+00,9.939555999999999614e+00
9.498727999999999838e+02,-9.065160000000000551e+00,9.805661999999999878e+00
9.498827999999999747e+02,-8.748879999999999768e+00,9.673132000000000730e+00
9.498927999999999656e+02,-7.868009999999999948e+00,9.544772999999999286e+00
9.499027999999999565e+02,-6.441390000000000171e+00,9.423310999999999993e+00
9.499127999999999474e+02,-4.501900000000000013e+00,9.311318999999999235e+00
9.499228000000000520e+02,-2.095549999999999802e+00,9.211149999999999949e+00

